Reduced rank extrapolation for multi-term Sylvester equations

We investigate the acceleration of stationary iterations for multi-term Sylvester equation by means of reduced rank extrapolation (RRE). Theoretical convergence results and implementations are provided for both small and large-scale problems. For the large-scale problems, an inexact non-stationary iteration is discussed, which makes use of low-rank matrix approximations. Numerical experiments illustrate the potential of the RRE acceleration which often leads to a substantial gain in convergence speed and therefore reducing the consumption of storage and computing time.

==> gLyap_RC_10100_0.50_adi.csv <==
1,1,1
0.00797273714304759,0.0079707038765212,0.00797572397573721
0.00217148328806117,0.0021714430106192,0.00216781328721358
0.000634408239038673,0.000596473506587812,0.000636337892102074
0.000188934176396352,9.35804048430726e-05,0.000189773485687343
5.6790958124676e-05,2.4291518641821e-05,1.48745279611436e-05
1.71534251319994e-05,1.11067584659598e-05,1.07351814807616e-07
5.19442526461012e-06,2.6494923811092e-06,2.71244947471748e-08
1.57521998500356e-06,7.0705877148764e-07,7.93856468806561e-09
4.78065486446086e-07,1.40591308130236e-07,0
1.45154767412002e-07,3.04737842547185e-08,0
4.40848082119338e-08,8.08980974249634e-09,0
1.33909368521298e-08,0,0
4.06792922077995e-09,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_RC_10100_0.85_adi.csv <==
1,1,1
0.0230412103434691,0.0230397253673526,0.0230449343096917
0.0181188012062251,0.0181600948683505,0.018158651358568
0.0151826718745404,0.0111954269922294,0.0151893388832119
0.0130280894715969,0.00889800152767173,0.0130255704701478
0.0113046609911774,0.00767576769596324,0.00291982746239222
0.00986336544572212,0.0065782914423431,8.17623239185082e-05
0.00863023378967959,0.00491777673345653,3.57686534160848e-05
0.00756265878762358,0.00402526097630902,2.59223416038949e-05
0.00663280293367467,0.00219946215096623,2.14981379669816e-05
0.00582002018254463,0.00172595734238284,9.86741598814372e-05
0.00510821524753107,0.00146351205654031,5.26020329904935e-06
0.00448420565526342,0.00126310384468187,4.40948441386233e-06
0.00393678954283124,0.00101339443837119,3.85017949034636e-06
0.00345637115486712,0.000852837478898441,3.36268691644036e-06
0.00303470830396182,0.000384906902708579,8.56601023902549e-07
0.00266452971234686,0.000290240979859436,1.25022622045435e-07
0.002339521356362,0.000239249784678116,7.2612722341185e-08
0.00205418386224777,0.000206221310291974,5.29680882936761e-08
0.00180365006078365,0.000172300667523597,4.30605983528341e-08
0.00158367681782165,0.000147731252653319,9.31006399252296e-08
0.00139053215472737,4.81990934371352e-05,3.08404260711511e-08
0.00122093964161802,3.41513746315089e-05,2.75671911105499e-08
0.0010720365717695,2.68509460701909e-05,2.56272364991832e-08
0.00094129274476434,2.25725499331192e-05,2.84625536997909e-08
0.000826496082469147,1.93437777071343e-05,5.87278739176038e-08
0.00072569814113421,1.67900611114056e-05,3.16001455385648e-08
0.00063718910322638,3.10792326231642e-06,7.59266949869153e-09
0.000559481764753516,1.98226902560456e-06,0
0.000491249244510154,1.43255832326558e-06,0
0.000431337299341544,1.12034920392753e-06,0
0.000378732140473246,9.64725869595377e-07,0
0.000332541686134939,8.41807816558375e-07,0
0.000291985952575615,2.56487559631262e-07,0
0.000256376331524402,3.06931998043064e-08,0
0.000225109153710487,1.6128141880067e-08,0
0.000197655147496251,3.0456657402789e-08,0
0.00017354893484201,2.00869669353842e-08,0
0.000152383147422699,1.1157136376554e-08,0
0.000133798893358379,1.31321183335939e-08,0
0.000117481354941204,9.82337448092541e-09,0
0.000103153361524402,0,0
9.05728915909159e-05,0,0
7.95266289703898e-05,0,0
6.98280091349677e-05,0,0
6.13119595237663e-05,0,0
5.38344267284367e-05,0,0
4.72688902675103e-05,0,0
4.15039272913545e-05,0,0
3.64422219595403e-05,0,0
3.1997806439381e-05,0,0
0,0,0


==> gLyap_RC_22650_0.50_adi.csv <==
1,1,1
0.00797273714289038,0.00797584628924794,0.00797464498851782
0.00217148335626711,0.00216761358187926,0.00216849977840974
0.000634407409982062,0.000596544466979748,0.000636366717443467
0.000188933721946557,9.42739716559084e-05,0.000189757346383321
5.67908973736633e-05,2.46288686401691e-05,4.77093074937887e-05
1.71532120513048e-05,1.12741900285695e-05,2.2550985283739e-06
5.19437463807737e-06,2.65580029818627e-06,2.90373674680392e-07
1.5751935299014e-06,7.05395823955315e-07,8.05821588865279e-08
4.7805700253145e-07,1.42953010822293e-07,2.40118434418821e-08
1.45152276503645e-07,3.12199300164503e-08,7.0920714046349e-09
4.4083899239137e-08,8.33085658105596e-09,0
1.3390662641974e-08,0,0
4.06792014995821e-09,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_RC_22650_0.85_adi.csv <==
1,1,1
0.0230412103434742,0.0230515664064268,0.0230498472129959
0.0181188002228103,0.0181580757946674,0.0181614668427602
0.0151826119525679,0.01118187855791,0.0151888278597967
0.0130280121041935,0.00889709507687334,0.0130246191471332
0.0113046970127183,0.00767492635671222,0.00451538621100294
0.00986331123337196,0.00657893617047987,0.000121563436239885
0.00863023513991325,0.00491551227709768,3.31235248228057e-05
0.00756271148558328,0.00402264643353991,2.29873105983227e-05
0.00663281547339779,0.00222719944549553,1.86952598109741e-05
0.00582001724428348,0.00177995741523166,0.000161249130496577
0.00510822795518706,0.00152342955760437,6.47550807755249e-06
0.00448420668353029,0.00130501805702439,4.09033777215691e-06
0.00393679165016366,0.00102466945712739,3.56962461317932e-06
0.00345638802850865,0.000852788804451387,3.11730722022958e-06
0.00303470628795441,0.000423613853477255,6.65457172570259e-07
0.00266452644113385,0.000326853544621868,1.23594223226382e-07
0.00233950577231952,0.000273338297394612,7.29250047657903e-08
0.00205418718402696,0.000236120844356902,5.37192845729677e-08
0.00180365251396964,0.000194300780869169,4.3934823278747e-08
0.00158367664155233,0.000165362068060778,3.59208692604864e-08
0.00139053048583683,6.36393629866827e-05,3.14468934480349e-08
0.00122094090042901,4.65331705199484e-05,3.17419643840915e-08
0.00107203680015532,3.7471543128475e-05,2.41849426117838e-08
0.000941292383419562,3.19751332998606e-05,3.03896209519493e-08
0.000826493938847769,2.71465150873794e-05,5.74764493236936e-08
0.000725696830649802,2.34518545850197e-05,4.85140119363317e-09
0.000637191749347966,5.79757410533837e-06,0
0.000559480783940738,3.91295949577253e-06,0
0.00049124468853516,2.95543025515716e-06,0
0.000431336395877161,2.40764193312131e-06,0
0.0003787315746228,2.07603968561774e-06,0
0.0003325420243954,1.8089194844775e-06,0
0.000291986244808696,2.50776615776979e-07,0
0.000256376219247142,1.19963677873942e-07,0
0.000225108479463148,7.8108700046324e-08,0
0.000197654885218117,1.09039770747241e-07,0
0.000173549248386088,7.30622553421585e-08,0
0.000152383647275126,5.54912935778183e-08,0
0.000133798927705487,4.65780669742003e-08,0
0.000117481169254501,4.07540167823128e-08,0
0.000103153322513362,3.59476943260193e-08,0
9.05727328351126e-05,4.01272571059166e-08,0
7.95267400890278e-05,3.2664159049125e-08,0
6.98280542772193e-05,1.20413578603502e-08,0
6.13119438930962e-05,1.20566236516334e-08,0
5.38344345444971e-05,1.02817631876557e-08,0
4.72689125795326e-05,8.89869362957964e-09,0
4.15040546331016e-05,0,0
3.64422848111774e-05,0,0
3.19978302099808e-05,0,0
0,0,0


==> gLyap_SSS_12100_0.80_adi.csv <==
1,1,1
0.486749372269798,0.48700037296141,0.487017431053079
0.239761154745593,0.239696841063093,0.239698333234553
0.118579895672675,0.0192764912160105,0.118471305567647
0.0587830226260487,0.00733664184567722,0.0587531133664588
0.0291843857229813,0.00312625490434508,0.00224372022126085
0.0145105724630522,0.00116041654243403,0.000964560021167385
0.00721988535973398,0.000516683884320073,0.000438772279135841
0.00359634074492726,0.000247714225733627,0.000203535664456854
0.00179147785904563,6.45972381286923e-05,9.57506124575242e-05
0.000892600591381915,1.87767295591038e-05,6.40335761573321e-06
0.00044529738762986,6.67101408801623e-06,2.08182059543526e-06
0.000221987611465884,4.24782243240939e-06,8.47419235775449e-07
0.000110740166939651,1.17408568467799e-06,3.68114316869115e-07
5.52480853735044e-05,3.98486654857319e-07,1.66879056911968e-07
2.75712793848271e-05,2.97114257560848e-07,1.94100022670722e-08
1.37656376874657e-05,7.98790070892425e-08,4.22795478598253e-09
6.87451539872898e-06,2.67733882307742e-08,1.87564340473354e-09
3.43289214568188e-06,2.15435084969545e-08,8.62578282263036e-10
1.71684984342179e-06,5.77206528436637e-09,4.04502567134027e-10
8.57166988902222e-07,1.91751237682999e-09,7.87110758081542e-11
4.2819692821195e-07,1.51291241550993e-09,0
2.13918577982818e-07,4.02384369394452e-10,0
1.06893185647004e-07,1.34541654946705e-10,0
5.34102449874839e-08,1.14274973681603e-10,0
2.66917119992275e-08,2.98272295875418e-11,0
1.33397929043932e-08,0,0
6.66808962585745e-09,0,0
3.33320679508942e-09,0,0
1.66641266624658e-09,0,0
8.3317514177438e-10,0,0
4.16561781365245e-10,0,0
2.08266827658869e-10,0,0
1.04358892052789e-10,0,0
5.2058383337089e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_12100_0.80_eksm.csv <==
1,1,1
0.486994685420999,0.487020371607977,0.487024278646042
0.239710560385008,0.239709632412126,0.239714749147005
0.118506619622616,0.0202496135749853,0.11850995069477
0.0587290389804905,0.00686154581552465,0.0587299076963761
0.0291513628008936,0.00256259265423447,0.001930124617702
0.0144868956676138,0.0010521859164724,0.000450867064510596
0.00720539528438747,0.00032112671491951,0.000166950159927965
0.00358630431942584,0.000118479523532702,7.27700653924002e-05
0.00178598823519639,6.59800236770306e-05,3.37231327104897e-05
0.000889846669976385,1.92376883159249e-05,2.54285206466905e-06
0.000443532299304585,7.0155379766298e-06,7.74746941490954e-07
0.000221149315738293,4.91612695665049e-06,3.14888991869725e-07
0.000110300396631826,1.37518651308453e-06,1.41783030958062e-07
5.5028066688839e-05,4.75065064444773e-07,6.64247024026164e-08
2.74595999197309e-05,3.35349479004096e-07,6.1129711342608e-09
1.37055546959621e-05,9.21760862082019e-08,1.76870236564982e-09
6.84198756908264e-06,3.18699950392032e-08,6.89618144769755e-10
3.41620273658123e-06,2.49576143203052e-08,3.06739010504804e-10
1.70598019803227e-06,6.73722255112645e-09,1.42379869828055e-10
8.52054872322873e-07,2.25716357734618e-09,1.41255279375648e-11
4.25617375356213e-07,1.74417131296849e-09,0
2.12630156591316e-07,4.66551999114366e-10,0
1.06238032633785e-07,1.56915377334658e-10,0
5.30861885776216e-08,1.29336780495358e-10,0
2.65293173313527e-08,3.42215004836994e-11,0
1.32590012846244e-08,0,0
6.62724945075477e-09,0,0
3.31276236720802e-09,0,0
1.65607817709591e-09,0,0
8.27948132855262e-10,0,0
4.13948110859606e-10,0,0
2.06981213833168e-10,0,0
1.03490650289897e-10,0,0
5.17490642040035e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_22500_0.80_adi.csv <==
1,1,1
0.491012613727984,0.491246948780151,0.491285539566871
0.243486983003811,0.243329481278391,0.243302971893361
0.120995529915047,0.0177982814346004,0.120918337887294
0.0602243371309794,0.00645741460155283,0.0602336943493363
0.0300082052527841,0.00267196419732457,0.00158025508817924
0.0149653469654682,0.00217828013598111,0.000515882082548881
0.00748056295925071,0.000973174598062996,0.000220148686794292
0.00373542810965041,0.000448616323664646,0.000102414835292995
0.00186627079471962,0.000100869928716564,4.91729043267786e-05
0.000933090557113864,3.96577775954657e-05,6.9959879231352e-06
0.000466464135464241,1.67654300604214e-05,2.16584449854914e-06
0.000233300115405447,5.80248520672826e-06,9.37461784113808e-07
0.000116802159400371,2.11590721063172e-06,4.29011449649439e-07
5.84124612126345e-05,8.38085741314008e-07,2.00498363797872e-07
2.92189204226592e-05,3.6301519679547e-07,6.44067888624743e-08
1.46215934265031e-05,1.2662665617341e-07,1.20780523026065e-08
7.32637494634646e-06,4.91006927034378e-08,3.91063595878407e-09
3.66546819308897e-06,2.48393557831791e-08,1.70829273306336e-09
1.83545164499577e-06,8.19110738869358e-09,7.99395987107124e-10
9.20004211210001e-07,3.0501277162247e-09,1.42538198794823e-10
4.60827963181624e-07,1.58475067879281e-09,3.67826648503546e-11
2.30775512198123e-07,5.26915465303655e-10,0
1.15612311715799e-07,2.02122195717401e-10,0
5.79157678887806e-08,1.17168745505801e-10,0
2.90219111244176e-08,3.68242445962877e-11,0
1.45272263115405e-08,0,0
7.28264890297342e-09,0,0
3.65127097919037e-09,0,0
1.83019907485392e-09,0,0
9.17308340692084e-10,0,0
4.59598110757149e-10,0,0
2.30566761044579e-10,0,0
1.15602471920301e-10,0,0
5.7917365061084e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_22500_0.80_eksm.csv <==
1,1,1
0.491286623225227,0.491283715580634,0.491292758253842
0.243300211053078,0.243292320519612,0.243290746775267
0.120871501640328,0.0167816535903182,0.120871380423614
0.0601609826346625,0.00591706424744461,0.0601612000206923
0.0299801297051072,0.00237860961407498,0.00190346716217259
0.0149527240195161,0.000877507392401194,0.000399918528983129
0.00746258235855074,0.000275969430524069,0.000155021862334896
0.00372637062822123,0.000104191389308212,6.78196493707211e-05
0.00186149931272336,6.38169654052431e-05,3.13166885832728e-05
0.000930239657317275,1.77994995601574e-05,2.61923283417824e-06
0.000465004637654634,6.31664957038007e-06,7.39955337474903e-07
0.000232505427510264,3.98449281278809e-06,2.93066809058277e-07
0.000116280727699021,1.1596888481718e-06,1.31908411969142e-07
5.81661467204634e-05,4.11537587143954e-07,6.19045264070316e-08
2.91011965758895e-05,3.20831768495863e-07,6.51965464711752e-09
1.45620309759145e-05,8.50345422802543e-08,1.84432063307112e-09
7.28780300473073e-06,2.86361064820705e-08,7.12993947713052e-10
3.64778612455415e-06,2.06256356374322e-08,3.15161528716728e-10
1.82606059228952e-06,5.74095439881565e-09,1.45771042577195e-10
9.14218396445469e-07,1.97028181898754e-09,1.82988642794162e-11
4.57751595732731e-07,1.66718267048982e-09,0
2.29219180532588e-07,4.32688710597703e-10,0
1.14791901676651e-07,1.41891680124051e-10,0
5.74920595321417e-08,1.09182888558949e-10,0
2.87964031897769e-08,2.96290656469734e-11,0
1.44244727509662e-08,0,0
7.22590455690119e-09,0,0
3.62002442667391e-09,0,0
1.81366717733046e-09,0,0
9.08723462559915e-10,0,0
4.55337161450721e-10,0,0
2.28160715939147e-10,0,0
1.14325878916235e-10,0,0
5.72935364114791e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_2500_0.80_adi.csv <==
1,1,1
0.468127591809842,0.468210039376285,0.468261123006819
0.224032241856537,0.224016035299902,0.22401303421126
0.108166944881906,0.0253439399411586,0.108133268599169
0.0524765935029643,0.00851332038369721,0.0524618881241427
0.0255413921477799,0.00351467981797323,0.00228989752028346
0.0124832045092682,0.00157352805965926,0.000607912478516896
0.00609442673400913,0.000487440429556849,0.000232087332174884
0.00298056180540295,0.000180608313946605,0.000104907562952267
0.00146013733683994,9.38058437691904e-05,4.83785851473885e-05
0.000715334545785428,2.79060295723567e-05,4.66289781057268e-06
0.00035096267919632,1.01775843692088e-05,1.41234900744116e-06
0.000172210906950635,6.76983072666618e-06,5.67761006479243e-07
8.45224351125132e-05,1.92932902577531e-06,2.54670803235009e-07
4.15076324324792e-05,6.78371117592271e-07,1.18134162086587e-07
2.03984854638184e-05,4.46911192535073e-07,1.31691690389319e-08
1.00228526409498e-05,1.2263353233655e-07,2.45937123539799e-09
4.92669285655084e-06,4.13177656889386e-08,9.76113251997604e-10
2.42260122289189e-06,3.06405302003763e-08,4.29903745907278e-10
1.19122456142215e-06,8.46121524022849e-09,1.95758880178314e-10
5.85871013613452e-07,2.92811470523898e-09,2.72541226568275e-11
2.88297656636918e-07,2.09539536845639e-09,0
1.4192102022368e-07,5.55997222413011e-10,0
6.98209020743129e-08,1.83037704120022e-10,0
3.43636049409763e-08,1.42641659558568e-10,0
1.68984495198495e-08,3.85033021962847e-11,0
8.32206118059766e-09,0,0
4.09840808250723e-09,0,0
2.01669960980932e-09,0,0
9.92739341279647e-10,0,0
4.88613045770489e-10,0,0
2.40427698422771e-10,0,0
1.18440559789623e-10,0,0
5.82903085721506e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_4900_0.80.csv <==
0.477817846970505,0.477920977082937
0.232185658071262,0.232141615055502
0.113558467411853,0.113493982280456
0.0557335432521801,0.0557150852645719
0.0274346989279112,0.00479225474247523
0.0135419554762479,0.00180399948715147
0.00668211653944043,0.0007882263274154
0.00330058579441248,0.000355178173239008
0.00163128374550372,0.000163135557558713
0.000807074779803609,1.46105764474031e-05
0.000399162886164782,3.55616871544867e-06
0.000197970590849994,1.41185062003838e-06
9.80775065703466e-05,6.14027443789728e-07
4.86066995529736e-05,2.81725999774319e-07
2.41024540540601e-05,2.95617602068674e-08
1.19532405440626e-05,9.31031441354094e-09
5.93129340917635e-06,3.85339428757654e-09
2.94670750060183e-06,1.7246837040394e-09
1.4616615349376e-06,7.96069696132596e-10
7.25294641552119e-07,8.50112801734985e-11
3.60152385269541e-07,0
1.78784266638916e-07,0
8.87725691655891e-08,0
4.40840561998288e-08,0
2.18942343400943e-08,0
1.08751407343045e-08,0
5.40270488182508e-09,0
2.68383779230853e-09,0
1.33351719781096e-09,0
6.62533939559891e-10,0
3.29217732245664e-10,0
1.6355716493375e-10,0
8.14307517747424e-11,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> gLyap_SSS_4900_0.80_adi.csv <==
1,1,1
0.47782182158277,0.477920876220868,0.477913457301687
0.232175499153546,0.232142330404816,0.232160687530147
0.113558435634193,0.0242319839918642,0.113503081688926
0.0557329801006925,0.0080387689949884,0.0557208572629907
0.0274348380880285,0.00295376422277119,0.00391537194435423
0.0135418503087079,0.00126697868135257,0.00153278511912979
0.00668198170121033,0.000384239749807112,0.000679156952320157
0.00330054755257119,0.000142901748368661,0.000307791030587072
0.00163128340411501,7.82214409759689e-05,0.000141849417897813
0.000807074077123214,2.28444197621375e-05,1.07839860341957e-05
0.00039916512805793,8.3180071192712e-06,2.81888913689369e-06
0.000197973021192282,5.76401145722686e-06,1.12785375620789e-06
9.80776311074786e-05,1.6200880326191e-06,4.90114923622877e-07
4.86072492103167e-05,5.64758330709774e-07,2.24014560112813e-07
2.41026911550252e-05,3.72848993562365e-07,1.85873420733891e-08
1.19531930781156e-05,1.05554552412721e-07,5.12150936824995e-09
5.93135889723012e-06,3.78865913877976e-08,2.16992755631912e-09
2.94675405622326e-06,2.93638577341817e-08,9.65342935811974e-10
1.46166152857679e-06,7.77899554607285e-09,4.39378249062661e-10
7.25302340726452e-07,2.51673863928573e-09,5.01305873291006e-11
3.60149592860646e-07,1.85654319796779e-09,0
1.78784264393312e-07,5.08652063912161e-10,0
8.87725952474102e-08,1.77290214745673e-10,0
4.40840641636037e-08,1.44584527413973e-10,0
2.1894232417025e-08,3.75073964290252e-11,0
1.08751449239693e-08,0,0
5.40267262650285e-09,0,0
2.68384942499261e-09,0,0
1.33351136757414e-09,0,0
6.62562561285246e-10,0,0
3.29215416640891e-10,0,0
1.63566736217695e-10,0,0
8.14723371027526e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gLyap_SSS_900_0.80_adi.csv <==
1,1,1
0.44647007591329,0.446490107053111,0.446498645106171
0.205877883182385,0.205937162816763,0.205893540171247
0.0961983456183097,0.0295704370655849,0.0962050259664342
0.0453031884323805,0.0089089487176814,0.0452788569963111
0.0214017136128216,0.00327211462550025,0.0018527936367964
0.010148876339664,0.00138928002520979,0.000413279456960051
0.00482314858784295,0.000409089115180819,0.000124314155877285
0.00229230265698612,0.000149102571076732,4.88480338562734e-05
0.00109064252165078,7.47365698629482e-05,2.05290404241889e-05
0.000519505497211444,2.17488776458086e-05,1.74046538917118e-06
0.000247449262197023,7.83446738677494e-06,4.95669434715992e-07
0.00011799234845391,5.40144835108463e-06,2.04833034036791e-07
5.63468181056009e-05,1.44310097773991e-06,9.15788650440142e-08
2.68834712951828e-05,4.72132067998089e-07,4.20301711314447e-08
1.28251790198649e-05,2.94873125192589e-07,4.1771732805094e-09
6.11898704627419e-06,8.13242523390295e-08,5.58917288006356e-10
2.91944877730201e-06,2.82828893281362e-08,2.3250073553945e-10
1.39328666131719e-06,2.091215223764e-08,1.028452968981e-10
6.65030641747504e-07,5.39482735081021e-09,4.64112648971326e-11
3.17438129145974e-07,1.72551026094771e-09,0
1.51442098340089e-07,1.18181828271121e-09,0
7.22983956437987e-08,3.1538284601011e-10,0
3.45137227057331e-08,1.0687917028238e-10,0
1.64765950017589e-08,8.23207088722736e-11,0
7.86204353125105e-09,0,0
3.75182488279244e-09,0,0
1.79032623794821e-09,0,0
8.5432043113973e-10,0,0
4.07659752287835e-10,0,0
1.9452688078499e-10,0,0
9.288453878719e-11,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0
0,0,0


==> gSylv_SSS_12100_6400_0.80.csv <==
1,1,1,1
0.476080689089644,0.476080689089644,0.476080689089644,0.476080689089644
0.229496501111522,0.229496501111522,0.229496501111522,0.229496501111522
0.111173487770831,0.0198300069004675,0.111173487770831,0.111173487770831
0.0540143565447685,0.00702704122028315,0.0540143565447685,0.0540143565447685
0.0262987998765697,0.00267496965195908,0.00240227637526158,0.0262987998765697
0.0128104553454127,0.00104334773373003,0.000465523151190638,0.0128104553454127
0.00624979333661961,0.000345057380199595,0.000168559404328769,0.00624979333661961
0.003051469052506,0.000156067206383737,7.11388308701826e-05,0.000238343816487867
0.00149100874135028,7.75071706751696e-05,3.19888776894856e-05,4.08536436020851e-05
0.000728865085289178,3.66575024756566e-05,1.24738536972541e-05,1.44011461237244e-05
0.00035643730398158,1.75400289239466e-05,2.44827592318125e-06,6.18097747839874e-06
0.000174375516364416,2.19206285965114e-06,8.8876004743991e-07,2.85384547343555e-06
8.5391904028507e-05,7.61938787262e-07,3.612693586082e-07,1.34115300530353e-06
4.18027695170885e-05,3.17119326644935e-07,1.5931960521867e-07,6.36973857709917e-07
2.04696718378009e-05,1.69749439026176e-07,2.91600083704118e-08,3.04512604947566e-07
1.00258562167961e-05,3.79048666817345e-08,5.74309808877341e-09,2.99950189925925e-08
4.91166392605251e-06,1.13297365817031e-08,2.16069452279259e-09,4.59987367726974e-09
2.40672434213047e-06,9.69414304181281e-09,8.84159244208735e-10,1.80778751665815e-09
1.17954152114483e-06,2.14134605984103e-09,3.83623686840872e-10,7.94161371510894e-10
5.78223635300052e-07,7.20744309596009e-10,7.41611641233419e-11,3.67857487590457e-10
2.83495495442037e-07,7.66612890779513e-10,0,1.74266258476896e-10
1.38985114082974e-07,1.72094572096282e-10,0,8.34287969229838e-11
6.81525851147145e-08,5.02235098077585e-11,0,0
3.34234307724635e-08,0,0,0
1.6393624744526e-08,0,0,0
8.04193601530033e-09,0,0,0
3.94561712238375e-09,0,0,0
1.93601579769526e-09,0,0,0
9.49967905116568e-10,0,0,0
4.66195631454698e-10,0,0,0
2.28772185405723e-10,0,0,0
1.12268415577991e-10,0,0,0
5.50966906070463e-11,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


==> gSylv_SSS_22500_8100_0.80.csv <==
1,1,1,1
0.466981419773787,0.466981419773787,0.466981419773787,0.466981419773787
0.220352818264511,0.220352818264511,0.220352818264511,0.220352818264511
0.10441537431468,0.01687552302518,0.10441537431468,0.10441537431468
0.0495291467246006,0.00580441079881716,0.0495291467246006,0.0495291467246006
0.0235475918278623,0.00217027782574815,0.00267748550931496,0.0235475918278623
0.0112252969549322,0.00101170420568751,0.000456940346471227,0.0112252969549322
0.00536126405599393,0.000229733674103412,0.000159258932430004,0.00536126405599393
0.00255582146034799,9.1129281602613e-05,6.60570830918003e-05,0.000275092636723733
0.00121944437910215,5.9621186737939e-05,2.93022570359972e-05,5.19569401268463e-05
0.000582826414966509,1.45811707233192e-05,4.25235764102867e-06,1.62772541762546e-05
0.000278190819594936,4.52846867473331e-06,9.47230645373168e-07,6.36998390844505e-06
0.000132846855605894,2.86501588542008e-06,3.81917136353241e-07,2.87277015570213e-06
6.34775540294909e-05,7.20970060240306e-07,1.64221015090363e-07,1.32005330815954e-06
3.03628635986413e-05,2.66224317489591e-07,7.33063068376165e-08,6.12733579124503e-07
1.4506583001404e-05,2.26161317310789e-07,1.40502772377356e-08,2.86077000951605e-07
6.93228830034908e-06,5.31115840112933e-08,2.00115558798077e-09,2.60244807283649e-08
3.3133586136162e-06,1.55931889211862e-08,8.51178368339085e-10,4.68229680844922e-09
1.58391712556782e-06,1.09650583254274e-08,3.77056099525345e-10,1.8132057071063e-09
7.57287754359096e-07,2.71942493552972e-09,1.70743113320286e-10,7.77039157611229e-10
3.62113290096259e-07,9.70068032211195e-10,3.00344138304736e-11,3.50543441312256e-10
1.731722773369e-07,8.84847383611829e-10,0,1.61733918334959e-10
8.28295276960703e-08,2.04414806131618e-10,0,7.54140565452941e-11
3.9622750738386e-08,5.84827771534819e-11,0,0
1.89567609691033e-08,0,0,0
9.07036308057018e-09,0,0,0
4.33967057878918e-09,0,0,0
2.07694668992099e-09,0,0,0
9.93988513576687e-10,0,0,0
4.75748454556067e-10,0,0,0
2.27725764774336e-10,0,0,0
1.09017088092281e-10,0,0,0
5.2195016427761e-11,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


==> gSylv_SSS_4900_2500_0.80.csv <==
1,1
0.464681512994422,0.464681512994422
0.220005243710589,0.220005243710589
0.104987285039208,0.0242921813835029
0.0503067353696453,0.0077763239991684
0.0241614949193884,0.00281952436113051
0.0116305095512918,0.000946113648357889
0.00560999687499613,0.000371653210662064
0.00270722517281901,0.000165520712580595
0.00130787578624401,5.84926950880993e-05
0.000632888006432261,2.06032484178993e-05
0.00030617128394384,9.00599272749115e-06
0.000148308880719392,4.42931056375134e-06
7.18175568586078e-05,1.11809456462711e-06
3.47907043989512e-05,3.23688255897956e-07
1.68594310111389e-05,1.79385711682187e-07
8.1724202240728e-06,5.18429720057736e-08
3.96251788973591e-06,2.01816804962747e-08
1.9217226643982e-06,1.33319554617129e-08
9.32175814098403e-07,3.08856518049043e-09
4.52254051398345e-07,8.51072834474099e-10
2.19450235056875e-07,5.75159651425689e-10
1.06500336809519e-07,1.58842102289556e-10
5.16916773274032e-08,6.04887652534138e-11
2.50922256967374e-08,0
1.2181526598908e-08,0
5.91430796052881e-09,0
2.87172123553078e-09,0
1.39448982590805e-09,0
6.77208331780111e-10,0
3.28901979025244e-10,0
1.59741421116112e-10,0
7.75868086999604e-11,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_10_0.01_3.csv <==
0.25063543860631,0.25063543860631
0.0628803535666099,0.0628803535666099
0.015775629544334,2.4890669281094e-05
0.00395784166842162,7.12220187045453e-08
0.00099295629596562,8.03450997737412e-09
0.00024911613154309,7.49829593498102e-09
6.24990719601933e-05,1.76072853834858e-09
1.56799721145464e-05,4.41709998691072e-10
3.93384282032956e-06,2.35887114939886e-12
9.8693538630573e-07,NaN
2.4760558586998e-07,NaN
6.2120101355564e-08,NaN
1.55848947951989e-08,NaN
3.90998957652589e-09,NaN
9.80950960951103e-10,NaN
2.46104268373883e-10,NaN
6.1743497167817e-11,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_10_0.02_3.csv <==
1,1
0.996243906721331,0.996243906721331
0.993090329475933,0.993090329475933
0.989947694690651,0.0943898826066718
0.986815043751697,0.00915349873938433
0.983692306077231,0.00908640163884297
0.980579450181524,0.00908602035006017
0.977476444796739,0.00904898231350625
0.974383258751342,0.00902033489742536
0.971299860972415,0.000944344302392476
0.968226220485376,0.000111642684712506
0.965162306413651,0.000110790112590163
0.962108087978378,0.000110688109192617
0.9590635344981,0.000110298075686749
0.956028615388435,0.000109949372311987
0.953003300161801,1.25511174602682e-05
0.949987558427083,1.36337841036382e-06
0.94698135988934,1.35378045582365e-06
0.943984674349496,1.35377142256128e-06
0.940997471704041,1.34822045290082e-06
0.938019721944726,1.34394946738294e-06
0.935051395158262,1.419850631999e-07
0.932092461526021,1.51543093461077e-08
0.929142891323735,1.50475031517332e-08
0.926202654921186,1.50404342189204e-08
0.92327172278194,1.49810861817449e-08
0.920350065463017,1.49336539798951e-08
0.917437653614601,1.7987791867762e-09
0.914534457979769,2.28555381269727e-10
0.911640449394177,2.27055002208681e-10
0.90875559878576,2.26824345125694e-10
0.905879877174452,2.25919289680673e-10
0.903013255671917,2.25199778243838e-10
0.900155705481191,9.48687081767637e-11
0.897307197896487,0
0.89446770430281,0
0.891637196175753,0
0.888815645081145,0
0.886003022674814,0
0.883199300702273,0
0.880404450998447,0


==> multiterm_10_10_0.05_10.csv <==
1,1
1.37570444845184,1.37570444845184
1.90322355351298,1.90322355351298
2.63284620833584,2.63284620833584
3.64217352069592,3.64217352069592
5.03843637895214,5.03843637895214
6.96997026691017,6.96997026691017
9.64197657127488,9.64197657127488
13.3383226385285,13.3383226385285
18.451699140144,1.77428368897861e-12
25.5253385590583,5.52303600531667e-14
35.3107268661796,5.13832269035368e-14
48.8474395328037,7.09961174423858e-14
67.5735834595995,9.84565914807971e-14
93.4785778997694,1.36392161845025e-13
129.314505444093,1.88689591259177e-13
178.8884864742,2.6081143406269e-13
247.467138223446,3.60874309989893e-13
342.336087176492,4.99034125912626e-13
473.573976022191,1.43532039491218e-15
655.123193745692,1.14167822156033e-15
906.271080578643,1.22105231745361e-15
1253.69896736095,1.24148433072618e-15
1734.31673419211,1.51124225804439e-15
2399.18402487829,1.31636469246954e-15
3318.93469730747,1.64770113217447e-15
4591.28078995535,2.30566430890018e-15
6351.39320737896,3.24592259039237e-15
8786.26194307143,4.17597787006488e-15
12154.5614342657,1.20334630169407e-15
16814.1314948886,1.22217743959065e-15
23259.9933330696,1.22160276512398e-15
32176.9393809554,1.31049123001646e-15
44512.2839503859,1.3089356616837e-15
61576.5035643037,1.33322700330487e-15
85182.4587439943,1.47323728540379e-15
117837.987830778,1.62877725792583e-15
163012.333533817,2.1577006103923e-15
225504.706702059,2.70844080665446e-15
311954.142624627,1.06306621717306e-15
431544.815733009,1.24638843011258e-15
596981.743595972,1.16775080387207e-15
825840.536588392,1.1732170155392e-15
1142434.58730319,1.32535879227413e-15
1580398.06529516,1.30736681257636e-15
2186259.12813495,1.24095516456208e-15
3024382.95788518,1.52279547960106e-15
4183809.75897826,1.4455560270985e-15
5787714.16949186,1.75684205966176e-15
8006491.03029899,1.35673243182506e-15
11075857.7118687,1.04379981680672e-15
15321896.1451806,1.26611324709793e-15
21195694.9602319,1.45113668952144e-15
29321272.0273208,1.30326027966899e-15
40561868.5734634,1.39381484098395e-15
56111657.797039,1.4055302162576e-15
77622610.8772476,1.54033801913026e-15
107379998.309702,1.93499220919882e-15
148545171.396332,2.36576795360852e-15
205491416.395114,1.10315122648293e-15
284268561.644495,1.23216309945737e-15
393245696.375236,1.21636120056669e-15
544000282.067909,1.38391364346508e-15
752548113.349425,1.3465466238709e-15
1041044796.43465,1.6848035186647e-15
1440139505.97793,2.33143285860815e-15
1992231077.64561,3.08692930372878e-15
2755972355.63774,4.25789842509926e-15
3812501325.90823,5.74339225665897e-15
5274061015.27768,1.4235292662981e-15
7295923913.21868,1.32647018378256e-15
10092887737.4153,1.31234543950845e-15
13962095012.4641,1.43881691928616e-15
19314600757.3645,1.34860292461954e-15
26719041954.9039,1.7557591798651e-15
36962048139.4474,2.30824214224636e-15
51131810974.6852,2.77590233509078e-15
70733691046.7545,3.70098933712754e-15
97850143652.7404,4.75879259803593e-15
135361953705.104,1.24497562645181e-15
187254283201.552,1.33039610761328e-15
259040044987.211,1.53945441726809e-15
358345580991.337,1.581667950702e-15
495720865947.034,2.06071908623838e-15
685760310634.938,2.57491899157782e-15
948653236017.654,3.11923653207226e-15
1312328736805.31,4.19274175660905e-15
1815422799456.91,5.59179606738289e-15
2511382893901.3,7.45460316505303e-15
3474146100658.67,1.17142548848236e-15
4805994003555.62,1.10810221269412e-15
6648418832424.33,1.19708990286624e-15
9197155247932.66,1.23536933926949e-15
12722974708218,1.27836415585689e-15
17600451559447.4,1.28747928471718e-15
24347756888675,1.26169182035729e-15
33681707739584.4,1.33503100589824e-15
46593919983752.6,1.41784360063681e-15
64456155140283.4,1.74309185656595e-15
89166052929588.2,1.14733894411284e-15
123348731827680,1.25008262126451e-15
170635675165655,1.1244719497194e-15
236050530944374,1.13181129268016e-15
326542811783218,1.29637218985807e-15
451726193966570,1.39051362878135e-15
624899850654162,1.31371215256298e-15
864461323171561,1.66746611012846e-15
1.19586103033508e+15,2.35075584565071e-15
1.65430605805168e+15,3.27861889925608e-15
2.28850047311907e+15,1.20732401897107e-15
3.16581952292083e+15,1.26061949240712e-15
4.3794674152052e+15,1.04618202082482e-15
6.0583791027824e+15,1.07441839514481e-15
8.38091801427658e+15,1.33798015792966e-15
1.15938249439965e+16,1.13895932735575e-15
1.60384311841568e+16,1.31632928535413e-15
2.21869207178372e+16,1.44733227239528e-15
3.06924938784451e+16,1.36408798443604e-15
4.24587617388942e+16,1.68328931803165e-15
5.8735743518914e+16,1.20779359377234e-15
8.12526655378032e+16,1.16117476407741e-15
1.12401669945187e+17,1.1850309908254e-15
1.55491949991334e+17,1.26869277672761e-15
2.15101310540119e+17,1.31761110887684e-15
2.97562502744711e+17,1.30980091828632e-15
4.11635999880073e+17,1.66589386983563e-15
5.69440688374097e+17,1.97161618764981e-15
7.87741348352517e+17,2.6636315401587e-15
1.08972970244897e+18,3.55799069059116e-15
1.50748824710431e+18,1.59310410198911e-15
2.08539861770359e+18,1.23894282421967e-15
2.88485658383984e+18,1.41964552570932e-15
3.99079458414936e+18,1.48267174112746e-15
5.52070473870048e+18,1.58113756801933e-15
7.63712092147344e+18,2.12517670976615e-15
1.0564885957465e+19,2.75563690384151e-15
1.46150383687662e+19,3.48202143779572e-15
2.02178563384853e+19,4.54907892855903e-15
2.79685694015826e+19,5.91422531342848e-15
3.86905941596846e+19,1.13451315870106e-15
5.35230120259464e+19,1.21829202717898e-15
7.40415824193938e+19,1.12834961326505e-15
1.02426147551455e+20,1.19529496815877e-15
1.41692213475498e+20,1.34905945044209e-15
1.96011309997775e+20,1.2413402433074e-15
2.71154163695012e+20,1.27112250296281e-15
3.7510376564483e+20,1.33070053126443e-15
5.18903464669608e+20,1.45539044508098e-15
7.17830185424143e+20,1.71011851490038e-15
9.93017411117393e+20,1.53665279769502e-15


==> multiterm_10_15_0.03_10.csv <==
1,1
0.743469538931594,0.743469538931594
0.554404551978142,0.554404551978142
0.413422853818537,0.413422853818537
0.308291969787601,0.308291969787601
0.229895219765128,0.229895219765128
0.171434280642648,0.171434280642648
0.127839598445896,0.127839598445896
0.0953307755575142,0.0953307755575142
0.0710887462013058,7.24724266233611e-15
0.0530113156734446,1.56138824534526e-15
0.0395308644419158,1.50048818075707e-15
0.0294784089712366,1.54162820909105e-15
0.0219822310425897,1.55506197492195e-15
0.0163922850137968,1.61465355243102e-15
0.0122238278477262,1.57713508226467e-15
0.00911538367744836,1.58537745918034e-15
0.00679739772370515,1.59155908914412e-15
0.00506886132818884,1.59156131565296e-15
0.00377988109696927,1.59155922534743e-15
0.00281868060342632,1.59156008086175e-15
0.00210190747812207,1.59155894050205e-15
0.0015674053460383,1.59156117843997e-15
0.00116882381568283,1.59156054627856e-15
0.000871599114778964,1.59156082428527e-15
0.000649956825562576,1.5915605674466e-15
0.000484676806036748,1.59156082428527e-15
0.000361426477991659,1.5915605674466e-15
0.000269517949624942,1.59156082428527e-15
0.000200981194220996,1.59156058141833e-15
0.000149872913795434,1.59155999236016e-15
0.00011176115445316,1.59156082428527e-15
8.33409808911545e-05,1.5915605674466e-15
6.21478825086658e-05,1.59156082428527e-15
4.63440585766372e-05,1.5915605674466e-15
3.45590497802047e-05,1.59156082428527e-15
2.57708961713726e-05,1.5915605674466e-15
1.92175159232339e-05,1.59156082428527e-15
1.43306199295049e-05,1.5915605674466e-15
1.06864315029544e-05,1.57926510320544e-15
7.9689377584373e-06,1.59138261546901e-15
5.94248594379675e-06,1.55137324021258e-15
4.43134835098124e-06,1.58466919705895e-15
3.30448374563912e-06,1.60859673277302e-15
2.46417387138854e-06,1.59529869012175e-15
1.83754962616872e-06,1.59423208951328e-15
1.37027206863121e-06,1.57863062590195e-15
1.02182031660645e-06,1.57905151090136e-15
7.61977700662431e-07,1.58299083333552e-15
5.68211462274987e-07,1.67991366785078e-15
4.23718786158285e-07,1.55231245000133e-15
3.1596970672871e-07,1.56149766435277e-15
2.35620555325535e-07,1.581033184436e-15
1.75703698484116e-07,1.5726985186016e-15
1.31023329468439e-07,1.60937724120335e-15
9.77049039303229e-08,1.61016434183156e-15
7.28591481915696e-08,1.57208345827579e-15
5.43315147973366e-08,1.58233951332896e-15
4.05153454542526e-08,1.5403612444229e-15
3.02125423486639e-08,1.54397701873626e-15
2.25296788627813e-08,1.56641788455122e-15
1.68005203829895e-08,1.59161487320556e-15
1.25282518258153e-08,1.57863168612623e-15
9.34239392390342e-09,1.579051328744e-15
6.96668050191339e-09,1.58298920586279e-15
5.19509700510497e-09,1.56925268721233e-15
3.87401564842048e-09,1.58234004659092e-15
2.88887757641957e-09,1.54036324161577e-15
2.15425374813853e-09,1.56391745989261e-15
1.6064397139709e-09,1.69498895519635e-15
1.19793260167925e-09,1.60031311091485e-15
8.9330598477968e-10,1.58570175744687e-15
6.66143463548352e-10,1.57156145526534e-15
4.96747044281126e-10,1.57771965854257e-15
3.70427497119042e-10,1.56998110931415e-15
2.76229858872448e-10,1.64167522920886e-15
2.05986592103024e-10,1.59410526373162e-15
1.53604893053077e-10,1.58404733512236e-15
1.14544779548313e-10,1.53639607461353e-15
8.54163410827681e-11,1.51828710670024e-15
6.36955659703935e-11,1.50500197508349e-15
4.74982825279907e-11,1.6113542924208e-15
3.54197814270947e-11,1.57867029593765e-15
2.64127004559246e-11,1.57555846397623e-15
1.9695926346137e-11,1.60600807123146e-15
1.46879089920739e-11,1.52860676810566e-15
1.09528051951232e-11,1.61113816869887e-15
8.1670100895867e-12,1.5933909138461e-15
6.08997933418182e-12,1.60634740795105e-15
4.54112423982378e-12,1.52265382714919e-15
3.3865532836465e-12,1.68686438656476e-15
2.52528588217065e-12,1.59094561429958e-15
1.88367969388736e-12,1.58013430716154e-15
1.40414340905985e-12,1.62905751744636e-15
1.04746742789656e-12,1.57358252728032e-15
7.81551925048989e-13,1.59751764869745e-15
5.82485831598545e-13,1.5489904141615e-15
4.34706043644152e-13,1.58164984383636e-15
3.24212431623769e-13,1.53962210230172e-15
2.41512779771214e-13,1.60368875044562e-15
1.80427666424598e-13,1.61234188676498e-15
1.34377598741009e-13,1.62434827233152e-15
1.00385339339285e-13,1.59447669309586e-15
7.48482920590596e-14,1.59155865354548e-15
5.59045606406573e-14,1.59156048707251e-15
4.17910249928982e-14,1.59156083879019e-15
3.1100494451049e-14,1.5915605704573e-15
2.33954102814872e-14,1.59156082428527e-15
1.74751420178336e-14,1.5915605674466e-15
1.31675725298442e-14,1.59156058141833e-15
9.74045219778108e-15,1.59155999236016e-15
7.22053707684563e-15,1.59156082428527e-15
5.60433747450446e-15,1.5915605674466e-15
4.41407732724984e-15,1.59156082428527e-15
3.48640399133227e-15,1.5915605674466e-15
2.75110651845423e-15,1.59156082428527e-15
2.16026209342593e-15,1.5915605674466e-15
2.10926544982909e-15,1.59156082428527e-15
2.03951915863435e-15,1.5915605674466e-15
1.76895645599989e-15,1.57926510320544e-15
1.63775479425842e-15,1.59138261546901e-15
1.897631187022e-15,1.55137324021258e-15
1.58586066754837e-15,1.58466919705895e-15
1.5592196632041e-15,1.60859673277302e-15
1.58829099959222e-15,1.59529869012175e-15
1.55701882599344e-15,1.59423208951328e-15
1.55408454113038e-15,1.57863062590195e-15
1.58690638831855e-15,1.57905151090136e-15
1.54583318102572e-15,1.58299083333552e-15
1.56391788365084e-15,1.67991366785078e-15
1.59161652898072e-15,1.55231245000133e-15
1.57863096387138e-15,1.56149766435277e-15
1.57905119209782e-15,1.581033184436e-15
1.58298912723667e-15,1.5726985186016e-15
1.56925267767837e-15,1.60937724120335e-15
1.58234004659092e-15,1.61016434183156e-15
1.54036324161577e-15,1.57208345827579e-15
1.56391745989261e-15,1.58233951332896e-15
1.59161380054786e-15,1.5403612444229e-15
1.5786309873249e-15,1.54397701873626e-15
1.57905192541938e-15,1.56641788455122e-15
1.58298912723667e-15,1.59161487320556e-15
1.56925267767837e-15,1.57863168612623e-15
1.58234004659092e-15,1.579051328744e-15
1.54036324161577e-15,1.58298920586279e-15
1.56391745989261e-15,1.56925268721233e-15
1.59161380054786e-15,1.58234004659092e-15
1.5786309873249e-15,1.54036324161577e-15
1.57905192541938e-15,1.56391745989261e-15
1.58298912723667e-15,1.69498895519635e-15


==> multiterm_10_15_0.03_3.csv <==
1,1
0.743469538931594,0.743469538931594
0.554404551978142,0.369455461093794
0.413422853818537,0.2545427739326
0.308291969787601,0.189819540653819
0.229895219765128,0.00344942541082377
0.171434280642648,7.23967498703429e-05
0.127839598445896,4.42947252774819e-05
0.0953307755575142,4.14816267930515e-05
0.0710887462013058,2.89740589437102e-05
0.0530113156734446,2.1601433624765e-05
0.0395308644419158,5.32616724857775e-07
0.0294784089712366,7.98579702615363e-09
0.0219822310425897,3.68993940638919e-09
0.0163922850137968,3.63237413746449e-09
0.0122238278477262,2.6169828303507e-09
0.00911538367744836,1.95123146902555e-09
0.00679739772370515,3.53961537051276e-11
0.00506886132818884,1.16691551156212e-12
0.00377988109696927,8.05826860394773e-13
0.00281868060342632,6.93885175824841e-13
0.00210190747812207,4.34158968681405e-13
0.0015674053460383,3.2381881728437e-13
0.00116882381568283,1.4941053413328e-14
0.000871599114778964,2.22353660545478e-15
0.000649956825562576,2.01475530506279e-15
0.000484676806036748,2.01475713929613e-15
0.000361426477991659,1.9361835097357e-15
0.000269517949624942,1.76912236355226e-15
0.000200981194220996,1.68202843696463e-15
0.000149872913795434,1.67214127642448e-15
0.00011176115445316,1.54460790830684e-15
8.33409808911545e-05,1.62558533591663e-15
6.21478825086658e-05,1.63517684715745e-15
4.63440585766372e-05,1.57768225782994e-15
3.45590497802047e-05,1.48904051943088e-15
2.57708961713726e-05,1.65356468444156e-15
1.92175159232339e-05,1.62611563549712e-15
1.43306199295049e-05,1.61609587411189e-15
1.06864315029544e-05,1.62673353072818e-15
7.9689377584373e-06,1.64247629995278e-15
5.94248594379675e-06,1.636914750034e-15
4.43134835098124e-06,1.55734604967959e-15
3.30448374563912e-06,1.71167366429204e-15
2.46417387138854e-06,1.72420161812967e-15
1.83754962616872e-06,1.48049251529049e-15
1.37027206863121e-06,1.60595429826351e-15
1.02182031660645e-06,1.62932245860361e-15
7.61977700662431e-07,1.51171134084825e-15
5.68211462274987e-07,1.5849396803847e-15
4.23718786158285e-07,1.5111869128001e-15
3.1596970672871e-07,1.59141879037707e-15
2.35620555325535e-07,1.57863127008768e-15
1.75703698484116e-07,1.61429413302228e-15
1.31023329468439e-07,1.6039405421568e-15
9.77049039303229e-08,1.60703272939307e-15
7.28591481915696e-08,1.66207321129489e-15
5.43315147973366e-08,1.60847869751073e-15
4.05153454542526e-08,1.57471849223059e-15
3.02125423486639e-08,1.58472013361045e-15
2.25296788627813e-08,1.58026630394189e-15
1.68005203829895e-08,1.58405996244122e-15
1.25282518258153e-08,1.59304667489316e-15
9.34239392390342e-09,1.61397720389081e-15
6.96668050191339e-09,1.54033213278719e-15
5.19509700510497e-09,1.5510145108415e-15
3.87401564842048e-09,1.60607427743295e-15
2.88887757641957e-09,1.5385809904798e-15
2.15425374813853e-09,1.65080130246835e-15
1.6064397139709e-09,1.44938683652968e-15
1.19793260167925e-09,1.62489484369658e-15
8.9330598477968e-10,1.57954564001292e-15
6.66143463548352e-10,1.57820164279462e-15
4.96747044281126e-10,1.5728377061829e-15
3.70427497119042e-10,1.57358026564013e-15
2.76229858872448e-10,1.64396542496266e-15
2.05986592103024e-10,1.70448235243659e-15
1.53604893053077e-10,1.59039571855579e-15
1.14544779548313e-10,1.58664189170321e-15
8.54163410827681e-11,1.67697826606176e-15
6.36955659703935e-11,1.58892029234417e-15
4.74982825279907e-11,1.64856452032583e-15
3.54197814270947e-11,1.63161534134583e-15
2.64127004559246e-11,1.59488978325392e-15
1.9695926346137e-11,1.59402924104011e-15
1.46879089920739e-11,1.71061769931618e-15
1.09528051951232e-11,1.69184135757216e-15
8.1670100895867e-12,1.67437690834024e-15
6.08997933418182e-12,1.57299946209113e-15
4.54112423982378e-12,1.57314840591651e-15
3.3865532836465e-12,1.55758401336859e-15
2.52528588217065e-12,1.62975600269697e-15
1.88367969388736e-12,1.61385440103812e-15
1.40414340905985e-12,1.56968213876491e-15
1.04746742789656e-12,1.59227361880655e-15
7.81551925048989e-13,1.67455814215927e-15
5.82485831598545e-13,1.48802503265764e-15
4.34706043644152e-13,1.52172451230946e-15
3.24212431623769e-13,1.54592927779732e-15
2.41512779771214e-13,1.58127443517406e-15
1.80427666424598e-13,1.57159314261538e-15
1.34377598741009e-13,1.60527878104797e-15
1.00385339339285e-13,1.59140999521165e-15
7.48482920590596e-14,1.57862997902029e-15
5.59045606406573e-14,1.55398716073926e-15
4.17910249928982e-14,1.65140446377165e-15
3.1100494451049e-14,1.63929584564792e-15
2.33954102814872e-14,1.64869567899562e-15
1.74751420178336e-14,1.60726192800018e-15
1.31675725298442e-14,1.63337405564673e-15
9.74045219778108e-15,1.62425146686514e-15
7.22053707684563e-15,1.59233469809364e-15
5.60433747450446e-15,1.5915595895767e-15
4.41407732724984e-15,1.69957830039657e-15
3.48640399133227e-15,1.55764989828096e-15
2.75110651845423e-15,1.53025533005236e-15
2.16026209342593e-15,1.51199207814339e-15
2.10926544982909e-15,1.61188106158479e-15
2.03951915863435e-15,1.65181578228977e-15
1.76895645599989e-15,1.53528777694934e-15
1.63775479425842e-15,1.6120535685098e-15
1.897631187022e-15,1.63316059650819e-15
1.58586066754837e-15,1.65758491661504e-15
1.5592196632041e-15,1.56895685974749e-15
1.58829099959222e-15,1.56713574752967e-15
1.55701882599344e-15,1.58771507671863e-15
1.55408454113038e-15,1.59888787736997e-15
1.58690638831855e-15,1.57552730030971e-15
1.54583318102572e-15,1.59409711050423e-15
1.56391788365084e-15,1.49021340397713e-15
1.59161652898072e-15,1.47251549338466e-15
1.57863096387138e-15,1.4708314665843e-15
1.57905119209782e-15,1.6079466891424e-15
1.58298912723667e-15,1.58578636578633e-15
1.56925267767837e-15,1.56743433017294e-15
1.58234004659092e-15,1.6242195346246e-15
1.54036324161577e-15,1.50690973747719e-15
1.56391745989261e-15,1.63514784269777e-15
1.59161380054786e-15,1.58709877087141e-15
1.5786309873249e-15,1.6055604735703e-15
1.57905192541938e-15,1.63796483392729e-15
1.58298912723667e-15,1.49433220804499e-15
1.56925267767837e-15,1.50746913276205e-15
1.58234004659092e-15,1.47624794176113e-15
1.54036324161577e-15,1.55880449091341e-15
1.56391745989261e-15,1.60769664172886e-15
1.59161380054786e-15,1.57342780043964e-15
1.5786309873249e-15,1.55828502813468e-15
1.57905192541938e-15,1.58233404123428e-15
1.58298912723667e-15,1.55939598153331e-15


==> multiterm_10_15_0.03_5.csv <==
1,1
0.743469538931594,0.743469538931594
0.554404551978142,0.554404551978142
0.413422853818537,0.413422853818537
0.308291969787601,2.55005404098031e-05
0.229895219765128,4.6261024461114e-07
0.171434280642648,2.43458465881278e-07
0.127839598445896,1.81507142845162e-07
0.0953307755575142,1.35350071394037e-07
0.0710887462013058,1.24117284297333e-10
0.0530113156734446,6.86514795291247e-12
0.0395308644419158,5.01976867978578e-12
0.0294784089712366,3.74321121827085e-12
0.0219822310425897,2.79120893927539e-12
0.0163922850137968,4.691013205897e-15
0.0122238278477262,2.11502877668265e-15
0.00911538367744836,2.15901079987644e-15
0.00679739772370515,1.95487925482679e-15
0.00506886132818884,1.76312343425908e-15
0.00377988109696927,2.02190799376226e-15
0.00281868060342632,1.70425999213308e-15
0.00210190747812207,1.5351796728313e-15
0.0015674053460383,1.69456904535943e-15
0.00116882381568283,1.48027124966003e-15
0.000871599114778964,1.57509285340688e-15
0.000649956825562576,1.4833553727311e-15
0.000484676806036748,1.60649739318446e-15
0.000361426477991659,1.62398397624498e-15
0.000269517949624942,1.60790559479697e-15
0.000200981194220996,1.67006055043707e-15
0.000149872913795434,1.62067804356998e-15
0.00011176115445316,1.7138035533106e-15
8.33409808911545e-05,1.53718363844419e-15
6.21478825086658e-05,1.62813750856472e-15
4.63440585766372e-05,1.61036029195898e-15
3.45590497802047e-05,1.65123284718541e-15
2.57708961713726e-05,1.62512242516788e-15
1.92175159232339e-05,1.58892134517904e-15
1.43306199295049e-05,1.54899362663279e-15
1.06864315029544e-05,1.66372006298602e-15
7.9689377584373e-06,1.63722089301401e-15
5.94248594379675e-06,1.55921007195242e-15
4.43134835098124e-06,1.5591045514339e-15
3.30448374563912e-06,1.55369159682461e-15
2.46417387138854e-06,1.56110974914181e-15
1.83754962616872e-06,1.579721684898e-15
1.37027206863121e-06,1.57404001079475e-15
1.02182031660645e-06,1.5649702862549e-15
7.61977700662431e-07,1.624311384042e-15
5.68211462274987e-07,1.54546615852763e-15
4.23718786158285e-07,1.59905302124552e-15
3.1596970672871e-07,1.64271062641804e-15
2.35620555325535e-07,1.5798520285175e-15
1.75703698484116e-07,1.61018609335102e-15
1.31023329468439e-07,1.54639774093127e-15
9.77049039303229e-08,1.66030434091616e-15
7.28591481915696e-08,1.70117191798844e-15
5.43315147973366e-08,1.53975477757965e-15
4.05153454542526e-08,1.59413215541063e-15
3.02125423486639e-08,1.63555858505815e-15
2.25296788627813e-08,1.65086084210321e-15
1.68005203829895e-08,1.57358805411478e-15
1.25282518258153e-08,1.55758447956454e-15
9.34239392390342e-09,1.62975506026509e-15
6.96668050191339e-09,1.62821801144028e-15
5.19509700510497e-09,1.59220014725618e-15
3.87401564842048e-09,1.63120294347941e-15
2.88887757641957e-09,1.57358532364155e-15
2.15425374813853e-09,1.59751859659723e-15
1.6064397139709e-09,1.57437620266142e-15
1.19793260167925e-09,1.57733784450461e-15
8.9330598477968e-10,1.53441283626896e-15
6.66143463548352e-10,1.55004050926275e-15
4.96747044281126e-10,1.5683509890133e-15
3.70427497119042e-10,1.55244756442331e-15
2.76229858872448e-10,1.60040425043837e-15
2.05986592103024e-10,1.60930745529679e-15
1.53604893053077e-10,1.53852405976924e-15
1.14544779548313e-10,1.55311259175274e-15
8.54163410827681e-11,1.60150260518065e-15
6.36955659703935e-11,1.5192675737987e-15
4.74982825279907e-11,1.66150387197523e-15
3.54197814270947e-11,1.61946657885064e-15
2.64127004559246e-11,1.59384472617558e-15
1.9695926346137e-11,1.53289563862969e-15
1.46879089920739e-11,1.61401112902626e-15
1.09528051951232e-11,1.60368223182319e-15
8.1670100895867e-12,1.60126294329649e-15
6.08997933418182e-12,1.57540707353975e-15
4.54112423982378e-12,1.55997734329696e-15
3.3865532836465e-12,1.72191035642038e-15
2.52528588217065e-12,1.62344226905233e-15
1.88367969388736e-12,1.59016175513318e-15
1.40414340905985e-12,1.595698472378e-15
1.04746742789656e-12,1.56393528013447e-15
7.81551925048989e-13,1.61250845131268e-15
5.82485831598545e-13,1.55868774310333e-15
4.34706043644152e-13,1.57279165954721e-15
3.24212431623769e-13,1.58153958387278e-15
2.41512779771214e-13,1.64865850078813e-15
1.80427666424598e-13,1.60388000944689e-15
1.34377598741009e-13,1.59905110538143e-15
1.00385339339285e-13,1.54735306599459e-15
7.48482920590596e-14,1.55311665366758e-15
5.59045606406573e-14,1.50603304117621e-15
4.17910249928982e-14,1.6364557556736e-15
3.1100494451049e-14,1.61734548899499e-15
2.33954102814872e-14,1.56057836103234e-15
1.74751420178336e-14,1.58140338871057e-15
1.31675725298442e-14,1.517805310831e-15
9.74045219778108e-15,1.56439488469951e-15
7.22053707684563e-15,1.56963936762768e-15
5.60433747450446e-15,1.5843813937882e-15
4.41407732724984e-15,1.53689284674989e-15
3.48640399133227e-15,1.55444560743833e-15
2.75110651845423e-15,1.61580562988601e-15
2.16026209342593e-15,1.57513359636192e-15
2.10926544982909e-15,1.56721122441115e-15
2.03951915863435e-15,1.53441016915348e-15
1.76895645599989e-15,1.69570749040482e-15
1.63775479425842e-15,1.47497395492404e-15
1.897631187022e-15,1.5245703303824e-15
1.58586066754837e-15,1.58204488215782e-15
1.5592196632041e-15,1.57496623564032e-15
1.58829099959222e-15,1.57107952489382e-15
1.55701882599344e-15,1.58583543344267e-15
1.55408454113038e-15,1.58405421321936e-15
1.58690638831855e-15,1.53639613828533e-15
1.54583318102572e-15,1.56391951909575e-15
1.56391788365084e-15,1.56523570585614e-15
1.59161652898072e-15,1.58670250065212e-15
1.57863096387138e-15,1.68661836767516e-15
1.57905119209782e-15,1.55130687973509e-15
1.58298912723667e-15,1.6518137387699e-15
1.56925267767837e-15,1.60150148953836e-15
1.58234004659092e-15,1.63615060759184e-15
1.54036324161577e-15,1.59404107239057e-15
1.56391745989261e-15,1.54962599046614e-15
1.59161380054786e-15,1.58404652512927e-15
1.5786309873249e-15,1.51431013892587e-15
1.57905192541938e-15,1.61940788243588e-15
1.58298912723667e-15,1.60965917194248e-15
1.56925267767837e-15,1.53852203587135e-15
1.58234004659092e-15,1.55311267045008e-15
1.54036324161577e-15,1.52216676302269e-15
1.56391745989261e-15,1.67343722658621e-15
1.59161380054786e-15,1.60660756692918e-15
1.5786309873249e-15,1.56867115116478e-15
1.57905192541938e-15,1.5706433216109e-15
1.58298912723667e-15,1.57538885704075e-15


==> multiterm_10_5_0.03_5.csv <==
1,1
0.247712358835227,0.247712358835227
0.061704548273863,0.061704548273863
0.0153708803690986,0.0153708803690986
0.00382895847842796,1.0989984793339e-06
0.000953811548771443,1.01759435892358e-08
0.000237598938924186,1.73926981148862e-09
5.91870122020809e-05,4.32664767363918e-10
1.47437628691022e-05,1.07780784553487e-10
3.67274061405698e-06,1.21230733077265e-13
9.14896945742687e-07,1.14711362021868e-15
2.27905128602328e-07,5.51392986951237e-16
5.67722385532641e-08,5.47457292411149e-16
1.41422312946863e-08,5.03280265760635e-16
3.52289624075928e-09,5.46129249591218e-16
8.77570072433151e-10,5.05679349481236e-16
2.18606843347332e-10,4.99818570164687e-16
5.44559682158148e-11,5.02597321787903e-16
1.35655468091181e-11,4.9982182479831e-16
3.37942156073225e-12,5.30598439448976e-16
8.41789947095492e-13,5.05916694538363e-16
2.09770884909596e-13,4.99822249420108e-16
5.22970427227975e-14,5.02597472867401e-16
1.29685283580968e-14,4.9982203888675e-16
3.29824475592305e-15,4.98131281946898e-16
9.99245329200127e-16,5.02846851560183e-16
5.66353600082083e-16,4.99822196228143e-16
5.16450685527048e-16,5.02597166542084e-16
5.01265273547339e-16,4.9982182479831e-16
4.99825337042761e-16,4.99852029313698e-16
5.02596344345895e-16,5.02836233186246e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,5.02597166542084e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,4.99852029313698e-16
4.9982203888675e-16,5.02836233186246e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,5.02597166542084e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,4.99852029313698e-16
5.0259648448402e-16,5.02836233186246e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,5.02597166542084e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,4.99852029313698e-16
4.9982203888675e-16,5.02836233186246e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,5.02597166542084e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,4.99852029313698e-16
5.0259648448402e-16,5.02836233186246e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,5.02597166542084e-16
4.9982203888675e-16,4.9982182479831e-16
5.0259648448402e-16,4.99852029313698e-16
4.9982203888675e-16,5.02836233186246e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,5.02597166542084e-16
5.0259648448402e-16,4.9982182479831e-16
4.9982203888675e-16,4.99852029313698e-16


==> multiterm_10_5_0.05_5.csv <==
1,1
0.68808988565341,0.68808988565341
0.476115341619314,0.476115341619314
0.329451311066074,0.329451311066074
0.227966301727767,5.7206677822835e-05
0.157742991515043,1.47023881128701e-06
0.109151445688859,6.97605044538259e-07
0.0755281612265922,4.82046830755215e-07
0.0522622774463484,3.335622492858e-07
0.0361632747245714,9.16403257720032e-10
0.0250234490861469,2.07444711755873e-11
0.0173151632128481,6.76027311624235e-12
0.0119813570085961,4.6850891075893e-12
0.00829058981441848,3.24175558860933e-12
0.00573673578223489,1.70372581892302e-14
0.00396957733669812,1.22377786446084e-15
0.00274677880072859,1.10524984227977e-15
0.00190065418561916,1.22597157658032e-15
0.00131517191422646,1.11252742581895e-15
0.00091004306678037,1.2084460131095e-15
0.000629711123265948,1.15195366875085e-15
0.000435733333113326,1.21342583181449e-15
0.000301508946834539,1.08709900978652e-15
0.000208631376378283,1.08968608522332e-15
0.000144364045135077,1.07888463902079e-15
9.9893783426016e-05,1.11179269882358e-15
6.91222524127338e-05,1.28436946248062e-15
4.78296608135158e-05,1.06433885819556e-15
3.3096092410893e-05,1.24473109366799e-15
2.29010892876131e-05,1.00972593997054e-15
1.58465804376474e-05,1.18094730543155e-15
1.09651601462056e-05,1.17093428337142e-15
7.5874247764864e-06,1.14948402896601e-15
5.25017546225509e-06,1.24655899679661e-15
3.63289827468394e-06,1.20564469620767e-15
2.5138111993299e-06,1.25253919100468e-15
1.739450507417e-06,1.13043846654036e-15
1.20362582029951e-06,1.12462841943626e-15
8.32857910887307e-07,1.15968199167309e-15
5.76302276320894e-07,1.15380434193667e-15
3.98776680418646e-07,1.20435683646298e-15
2.75936514144575e-07,1.14885633038402e-15
1.90936339754809e-07,1.19302247234594e-15
1.32119831906287e-07,1.24670485399996e-15
9.14213085903611e-08,1.14582505216018e-15
6.32596601003993e-08,1.15631310654871e-15
4.37729955827194e-08,1.28106774960822e-15
3.02890524002358e-08,1.13043848146413e-15
2.09587371464486e-08,1.12453031745935e-15
1.45025547086738e-08,1.07279899713073e-15
1.00351524593344e-08,1.16334657380315e-15
6.94389877322419e-09,1.18165219570504e-15
4.80488260249711e-09,1.2465593545422e-15
3.32477514920021e-09,1.11610638980474e-15
2.30060226209697e-09,1.14176176701025e-15
1.59191932035746e-09,1.29949110672566e-15
1.1015404433876e-09,1.07179968776804e-15
7.62218467909019e-10,1.29066669305384e-15
5.27423329971016e-10,9.87733665861182e-16
3.64954863904844e-10,1.13296187716681e-15
2.52532896599593e-10,1.0355740903429e-15
1.74742379298809e-10,1.1653041448587e-15
1.20914263155626e-10,1.21185401359407e-15
8.36670278141091e-11,1.16148475622803e-15
5.78937590684652e-11,1.19797817701039e-15
4.00605083261052e-11,1.09416504934837e-15
2.77201595766225e-11,1.19383979256154e-15
1.91813359109304e-11,1.14592280716518e-15
1.32721052357886e-11,1.17893223272615e-15
9.1840869286321e-12,1.1625671995013e-15
6.35514781233148e-12,1.18326977395937e-15
4.39749375460081e-12,1.16879790159109e-15
3.04267327762944e-12,1.24343442175337e-15
2.10589322571179e-12,1.14985867478947e-15
1.45730484638417e-12,1.24876821918518e-15
1.0082944613127e-12,1.14066421369112e-15
6.97747200198277e-13,1.21792301248688e-15
4.8260479157819e-13,1.16843531486164e-15
3.33929422982623e-13,1.14168311612967e-15
2.31153412468948e-13,1.15661697145393e-15


==> multiterm_10_5_0.06_10.csv <==
1,1
0.990849435340905,0.990849435340905
0.9872727723818,0.9872727723818
0.983736343622307,0.983736343622307
0.980213370477514,0.980213370477514
0.976703025942002,0.976703025942002
0.973205253834202,0.973205253834202
0.969720007922424,0.969720007922424
0.966247243383453,0.966247243383453
0.96278691552043,2.2873808743414e-10
0.959338979795136,6.10511037907782e-12
0.955903391828803,6.41973744393251e-13
0.952480107401601,6.09000769221163e-13
0.949069082452048,6.18679709296279e-13
0.945670273076468,5.9543850903184e-13
0.9422836355284,6.05000153721515e-13
0.938909126218055,6.11750144941831e-13
0.935546701711756,5.85552012887284e-13
0.932196318731355,5.93236591899784e-13
0.928857934153699,6.05592001280045e-13
0.925531505010073,5.34689488101359e-13
0.922216988485629,5.42713876290788e-13
0.918914341918861,5.31448014287346e-13
0.915623522801034,5.48866419055248e-13
0.91234448877565,5.45777413347308e-13
0.909077197637897,5.28433738218714e-13
0.905821607334106,5.15665567634574e-13
0.902577675961211,5.25055061568554e-13
0.899345361766204,5.23530069737418e-13
0.896124623145614,6.08737509452994e-13
0.892915418644958,4.34998618071721e-13
0.889717706958209,4.32009465278353e-13
0.886531446927257,4.31836221033932e-13
0.883356597541393,4.30722996758233e-13
0.880193117936778,4.29387117351213e-13
0.87704096739592,4.21840644335373e-13
0.873900105347124,4.30558085712132e-13
0.870770491364021,4.19880251604796e-13
0.867652085164989,4.11291575849672e-13
0.864544846612683,5.29218772186531e-13
0.861448735713469,3.75236554331935e-13
0.858363712616983,3.90112922029646e-13
0.855289737615533,3.79468968628535e-13
0.852226771143661,3.9360109942833e-13
0.849174773777567,3.90289935145181e-13
0.846133706234654,3.87190827666562e-13
0.843103529373017,3.7631516657189e-13
0.840084204190892,3.73160905613638e-13
0.837075691826222,3.88118534166285e-13
0.834077953556107,4.37531472327596e-13
0.831090950796318,4.05315387576848e-13
0.828114645100814,4.1023826024408e-13
0.825148998161232,3.9072556293942e-13
0.8221939718064,3.94098065676984e-13
0.819249528001844,4.0124318424774e-13
0.816315628849303,4.02123262792296e-13
0.813392236586221,3.94572816095819e-13
0.810479313585302,3.94394139424308e-13
0.807576822353987,3.91438476052467e-13
0.80468472553398,4.58017726850634e-13
0.8018029859008,3.19207893139592e-13
0.798931566363236,3.25215552674913e-13
0.796070429962938,3.08918137899394e-13
0.793219539873892,3.14150786048751e-13
0.790378859401992,3.16759308445333e-13
0.787548351984475,3.27963755401823e-13
0.784727981189626,3.25786871893573e-13
0.781917710716096,3.19036805346632e-13
0.779117504392598,3.19699476922623e-13
0.776327326177373,3.59056349772553e-13
0.7735471401577,3.16330436491297e-13
0.770776910549504,3.17049394081753e-13
0.768016601696875,3.26757302339244e-13
0.765266178071547,3.25806757709635e-13
0.762525604272502,3.09345381228402e-13
0.759794845025535,3.16393642048192e-13
0.757073865182715,3.09561982661309e-13
0.754362629722021,3.18870548079308e-13
0.751661103746844,3.21631346906753e-13
0.748969252485529,3.91190575373742e-13
0.746287041290958,3.18700440593651e-13
0.743614435640088,3.07323301923114e-13
0.740951401133554,3.10183225186606e-13
0.738297903495083,3.02032307634841e-13
0.73565390857124,3.11372113077185e-13
0.733019382330894,2.97564182894484e-13
0.730394290864718,3.18896580661088e-13
0.727778600384905,2.94744576980093e-13
0.725172277224583,3.02698472206152e-13
0.722575287837476,4.2525587866959e-13
0.719987598797491,2.82537403874496e-13
0.71740917679815,2.99440389472846e-13
0.714839988652291,2.92035314414472e-13
0.712280001291631,2.65453128320885e-13
0.709729181766278,2.76766659030826e-13
0.707187497244354,2.78027452064868e-13
0.704654915011523,2.81115824852189e-13
0.702131402470681,2.82798721378837e-13
0.699616927141396,2.73643439452371e-13
0.69711145665957,3.617867725759e-13
0.694614958777041,2.99092236921754e-13
0.692127401361091,3.0748010968116e-13
0.689648752394086,2.82077946652732e-13
0.687178979973043,2.87409274414212e-13
0.684718052309298,2.69665449832077e-13
0.682265937727895,2.94219776004715e-13
0.679822604667474,3.03950060691901e-13
0.677388021679587,2.89625513679397e-13
0.674962157428414,2.97886755409327e-13
0.672544980690461,3.60222289013783e-13
0.670136460353907,2.93902503107132e-13
0.667736565418451,2.82670887377299e-13
0.665345264994803,2.8106751782441e-13
0.662962528304201,2.97285444326397e-13
0.660588324678207,2.85004617814779e-13
0.65822262355822,2.78288490876839e-13
0.655865394494977,2.75401047052826e-13
0.653516607148361,2.73680332133701e-13
0.65117623128686,2.77494317176846e-13
0.648844236787231,3.80221205753631e-13
0.646520593634084,2.43061029569259e-13
0.644205271919582,2.36894164595697e-13
0.641898241842986,2.40185070294407e-13
0.639599473710215,2.42375546840826e-13
0.637308937933571,2.35188324522357e-13
0.635026605031336,2.28269910714809e-13
0.632752445627282,2.39909956721661e-13
0.630486430450548,2.3145042203488e-13
0.628228530334946,2.43506266268914e-13
0.625978716218762,2.92498035813543e-13
0.623736959144461,2.14751728061383e-13
0.62150323025807,2.04980133436887e-13
0.619277500809076,2.19350707629476e-13
0.617059742149841,2.13749130405282e-13
0.614849925735317,2.1283320112294e-13
0.612648023122729,2.10450955798306e-13
0.610454005971154,2.01966890309021e-13
0.608267846041163,2.10131737319067e-13
0.60608951519442,2.03027803262784e-13
0.6039189853934,2.41186490002585e-13
0.601756228700995,1.99377976707115e-13
0.59960121728006,1.86020404962249e-13
0.597453923393289,1.94706021740265e-13
0.595314319402532,1.86031204440064e-13
0.593182377768747,2.21805747407521e-13
0.591058071051518,1.9644301480819e-13
0.588941371908583,1.85888348291243e-13
0.586832253095695,1.79574805336362e-13
0.584730687466193,1.8299286451378e-13
0.582636647970549,2.36526052333148e-13


==> multiterm_10_5_0.06_15.csv <==
1,1
0.990849435340905,0.990849435340905
0.9872727723818,0.9872727723818
0.983736343622307,0.983736343622307
0.980213370477514,0.980213370477514
0.976703025942002,0.976703025942002
0.973205253834202,0.973205253834202
0.969720007922424,0.969720007922424
0.966247243383453,0.966247243383453
0.96278691552043,0.96278691552043
0.959338979795136,0.959338979795136
0.955903391828803,0.955903391828803
0.952480107401601,0.952480107401601
0.949069082452048,0.949069082452048
0.945670273076468,2.9616153287515e-13
0.9422836355284,1.43550242114137e-13
0.938909126218055,1.45946809967401e-13
0.935546701711756,1.30965177447136e-13
0.932196318731355,1.36470231202634e-13
0.928857934153699,1.36301326536746e-13
0.925531505010073,1.37811716160235e-13
0.922216988485629,1.41917724861707e-13
0.918914341918861,1.21660891867004e-13
0.915623522801034,1.14022475784967e-13
0.91234448877565,1.20242657420994e-13
0.909077197637897,1.19800920680175e-13
0.905821607334106,1.22353264232537e-13
0.902577675961211,1.53512134587858e-13
0.899345361766204,1.30773205580779e-13
0.896124623145614,1.1966571162852e-13
0.892915418644958,1.38763890436382e-13
0.889717706958209,1.39049100688752e-13
0.886531446927257,1.25139046257183e-13
0.883356597541393,1.43199903855832e-13
0.880193117936778,1.50612139791843e-13
0.87704096739592,1.17350467018114e-13
0.873900105347124,1.18284261147374e-13
0.870770491364021,1.16805086657359e-13
0.867652085164989,1.24083722279063e-13
0.864544846612683,1.29390646869053e-13
0.861448735713469,1.39488978398923e-13
0.858363712616983,1.39564546253221e-13
0.855289737615533,1.33062984467991e-13
0.852226771143661,1.36700113400269e-13
0.849174773777567,1.5072789412505e-13
0.846133706234654,1.22906407589149e-13
0.843103529373017,1.21909107925725e-13
0.840084204190892,1.11151250910625e-13
0.837075691826222,1.16905572458579e-13
0.834077953556107,1.30505756754595e-13
0.831090950796318,1.49736977830633e-13
0.828114645100814,1.30021386127139e-13
0.825148998161232,1.3805882311175e-13
0.8221939718064,1.38458610007059e-13
0.819249528001844,1.14181293971243e-13
0.816315628849303,1.28395678202241e-13
0.813392236586221,1.29440507948657e-13
0.810479313585302,1.12673254531331e-13
0.807576822353987,1.25399710125486e-13
0.80468472553398,1.32256300701099e-13
0.8018029859008,1.27937811980402e-13
0.798931566363236,1.4647288346737e-13
0.796070429962938,1.21317665023172e-13
0.793219539873892,1.46431537815356e-13
0.790378859401992,1.40794070476178e-13
0.787548351984475,1.1918137870866e-13
0.784727981189626,1.3274651857902e-13
0.781917710716096,1.27910814381014e-13
0.779117504392598,1.16730375232559e-13
0.776327326177373,1.28469440877649e-13
0.7735471401577,1.29963000275973e-13
0.770776910549504,1.29340992328111e-13
0.768016601696875,1.35508042797416e-13
0.765266178071547,1.28566791704395e-13
0.762525604272502,1.51374113407353e-13
0.759794845025535,1.29827749188259e-13
0.757073865182715,1.17688115504814e-13
0.754362629722021,1.2017622908936e-13
0.751661103746844,1.31227394529295e-13
0.748969252485529,1.13801004084067e-13
0.746287041290958,1.25023296051398e-13
0.743614435640088,1.47620682315233e-13
0.740951401133554,1.20545933422304e-13
0.738297903495083,1.21974213805597e-13
0.73565390857124,1.29788237507802e-13
0.733019382330894,1.21302708187421e-13
0.730394290864718,1.31302863597631e-13
0.727778600384905,1.49782870464795e-13
0.725172277224583,1.2836467779508e-13
0.722575287837476,1.95037112140455e-13
0.719987598797491,1.35330170259273e-13
0.71740917679815,1.28166170758708e-13
0.714839988652291,1.16494088094175e-13
0.712280001291631,1.21356365513333e-13
0.709729181766278,1.27396816567104e-13
0.707187497244354,1.26180470451566e-13
0.704654915011523,1.30239262891811e-13
0.702131402470681,1.2515603879413e-13
0.699616927141396,1.25309653922442e-13
0.69711145665957,1.11169678889641e-13
0.694614958777041,1.15136125144057e-13
0.692127401361091,1.23467615441643e-13
0.689648752394086,1.24644073543631e-13
0.687178979973043,1.14800884742819e-13
0.684718052309298,1.38289899164145e-13
0.682265937727895,1.30780807952147e-13
0.679822604667474,1.24131104146375e-13
0.677388021679587,1.22722083193992e-13
0.674962157428414,1.2674242883726e-13
0.672544980690461,1.26609362943839e-13
0.670136460353907,1.21700681786473e-13
0.667736565418451,1.21588351625507e-13
0.665345264994803,1.37036964777227e-13
0.662962528304201,1.29269706013163e-13
0.660588324678207,1.37914362804432e-13
0.65822262355822,1.19973037779336e-13
0.655865394494977,1.28660188146917e-13
0.653516607148361,1.28674194267114e-13
0.65117623128686,1.23753974108621e-13
0.648844236787231,1.62089975809403e-13
0.646520593634084,1.29308806478912e-13
0.644205271919582,1.04991265445399e-13
0.641898241842986,1.14305345767219e-13
0.639599473710215,1.05496523988037e-13
0.637308937933571,1.1954967599314e-13
0.635026605031336,1.18343890486018e-13
0.632752445627282,1.16739318338855e-13
0.630486430450548,1.18685226281568e-13
0.628228530334946,1.1905014991886e-13
0.625978716218762,1.37629625942801e-13
0.623736959144461,1.30261676836613e-13
0.62150323025807,1.32446310004506e-13
0.619277500809076,1.11574022750269e-13
0.617059742149841,1.29014562647649e-13
0.614849925735317,1.35765496018717e-13
0.612648023122729,1.3325408471008e-13
0.610454005971154,1.11476849900715e-13
0.608267846041163,1.31097856636186e-13
0.60608951519442,1.20599748463616e-13
0.6039189853934,1.23864278058059e-13
0.601756228700995,1.25255741379477e-13
0.59960121728006,1.23974643029723e-13
0.597453923393289,1.28527040825366e-13
0.595314319402532,1.33837553788186e-13
0.593182377768747,1.22552557527217e-13
0.591058071051518,1.24335891995559e-13
0.588941371908583,1.31230044103544e-13
0.586832253095695,1.29137136624562e-13
0.584730687466193,1.3790268278668e-13
0.582636647970549,1.35571502139887e-13


==> multiterm_10_5_0.06_3.csv <==
1,1
0.990849435340905,0.990849435340905
0.9872727723818,0.990848692040476
0.983736343622307,0.987272199516827
0.980213370477514,0.983735776855125
0.976703025942002,0.0154346256493129
0.973205253834202,0.000440986294775008
0.969720007922424,0.000138172694876139
0.966247243383453,0.000138234925915354
0.96278691552043,0.000136927979013285
0.959338979795136,0.000136443070284975
0.955903391828803,7.61000029519719e-05
0.952480107401601,3.52209141275913e-05
0.949069082452048,3.49292207756312e-05
0.945670273076468,3.47891644868299e-05
0.9422836355284,3.47097986593222e-05
0.938909126218055,3.4588226899907e-05
0.935546701711756,1.09014782662892e-05
0.932196318731355,3.04057489106663e-06
0.928857934153699,3.01582236996966e-06
0.925531505010073,3.01725021869e-06
0.922216988485629,3.00655820726851e-06
0.918914341918861,2.99582445223895e-06
0.915623522801034,3.23914876822655e-07
0.91234448877565,2.99193366743866e-08
0.909077197637897,2.80503253096301e-08
0.905821607334106,2.80080156154854e-08
0.902577675961211,2.79310305507214e-08
0.899345361766204,2.7831418674875e-08
0.896124623145614,6.36623218855648e-09
0.892915418644958,1.46528073399755e-09
0.889717706958209,1.44623805360797e-09
0.886531446927257,1.44160965593624e-09
0.883356597541393,1.43836142056952e-09
0.880193117936778,1.43320487323775e-09
0.87704096739592,5.19775219766236e-10
0.873900105347124,1.80648260867942e-10
0.870770491364021,1.80066674489998e-10
0.867652085164989,1.80115318614263e-10
0.864544846612683,1.79102844144659e-10
0.861448735713469,1.78475157497388e-10
0.858363712616983,5.06069993326171e-11
0.855289737615533,2.41844744950594e-11
0.852226771143661,2.40796326953604e-11
0.849174773777567,2.40390097392858e-11
0.846133706234654,2.38867484990602e-11
0.843103529373017,2.38129188891027e-11
0.840084204190892,1.83985747239706e-11
0.837075691826222,1.66313922519411e-11
0.834077953556107,1.65634203808505e-11
0.831090950796318,1.5973512842275e-11
0.828114645100814,1.55159084003856e-11
0.825148998161232,1.54706266897699e-11
0.8221939718064,1.4816384101347e-11
0.819249528001844,1.4706437557508e-11
0.816315628849303,1.46556533062489e-11
0.813392236586221,1.30622302310475e-11
0.810479313585302,1.26495492939612e-11
0.807576822353987,1.25977364379159e-11
0.80468472553398,1.20035667411642e-11
0.8018029859008,1.17449944826363e-11
0.798931566363236,1.16817130607945e-11
0.796070429962938,1.10404225011584e-11
0.793219539873892,1.08016595604349e-11
0.790378859401992,1.07722040842853e-11
0.787548351984475,1.02683899307537e-11
0.784727981189626,1.00734040788399e-11
0.781917710716096,1.00194555912906e-11
0.779117504392598,9.38276732511299e-12
0.776327326177373,9.24534723253952e-12
0.7735471401577,9.19339003523131e-12
0.770776910549504,8.71096695239483e-12
0.768016601696875,8.48017112528674e-12
0.765266178071547,8.47999988429954e-12
0.762525604272502,8.43916137809057e-12
0.759794845025535,8.41892802286506e-12
0.757073865182715,8.38686613122139e-12
0.754362629722021,7.96237644987483e-12
0.751661103746844,7.76833059084491e-12
0.748969252485529,7.76048735847394e-12
0.746287041290958,7.53076213592533e-12
0.743614435640088,7.49035912550633e-12
0.740951401133554,7.48238710194297e-12
0.738297903495083,7.27824250523877e-12
0.73565390857124,7.14275165707003e-12
0.733019382330894,7.10425214712007e-12
0.730394290864718,6.91075036560943e-12
0.727778600384905,6.73111087410473e-12
0.725172277224583,6.69938024546417e-12
0.722575287837476,6.43826543387805e-12
0.719987598797491,6.29204180112153e-12
0.71740917679815,6.26552752400535e-12
0.714839988652291,6.08726197413345e-12
0.712280001291631,5.929718510407e-12
0.709729181766278,5.89263405659498e-12
0.707187497244354,5.80146500391956e-12
0.704654915011523,5.7580097831069e-12
0.702131402470681,5.73258779871023e-12
0.699616927141396,5.78691249784969e-12
0.69711145665957,5.74678316387953e-12
0.694614958777041,5.73814954261533e-12
0.692127401361091,5.67051457231052e-12
0.689648752394086,5.6307349695176e-12
0.687178979973043,5.61574620571005e-12
0.684718052309298,5.60918004885098e-12
0.682265937727895,5.59642022588053e-12
0.679822604667474,5.58679323136148e-12
0.677388021679587,5.38084575450752e-12
0.674962157428414,5.30150705612874e-12
0.672544980690461,5.29135532178859e-12
0.670136460353907,5.33907370384026e-12
0.667736565418451,5.33369241624179e-12
0.665345264994803,5.29207625277795e-12
0.662962528304201,5.20285602055313e-12
0.660588324678207,5.0802925731505e-12
0.65822262355822,5.0746840895827e-12
0.655865394494977,5.03862725195283e-12
0.653516607148361,5.01508799174808e-12
0.65117623128686,5.01096633263953e-12
0.648844236787231,5.01828947286886e-12
0.646520593634084,5.00169012716631e-12
0.644205271919582,4.98162437376906e-12
0.641898241842986,4.87854940630029e-12
0.639599473710215,4.79280145507455e-12
0.637308937933571,4.76659698967618e-12
0.635026605031336,4.71422042391309e-12
0.632752445627282,4.68107189745235e-12
0.630486430450548,4.67870777411063e-12
0.628228530334946,4.80231741054447e-12
0.625978716218762,4.7852561512044e-12
0.623736959144461,4.77419696897059e-12
0.62150323025807,4.70057729913116e-12
0.619277500809076,4.60520958150702e-12
0.617059742149841,4.58835611989872e-12
0.614849925735317,4.5149983804265e-12
0.612648023122729,4.50744025112814e-12
0.610454005971154,4.50066435031793e-12
0.608267846041163,4.43137865672679e-12
0.60608951519442,4.40396981288626e-12
0.6039189853934,4.41261383114643e-12
0.601756228700995,4.37679408069152e-12
0.59960121728006,4.32864663470073e-12
0.597453923393289,4.32237445385286e-12
0.595314319402532,4.23943128810764e-12
0.593182377768747,4.22669717811936e-12
0.591058071051518,4.22628830438489e-12
0.588941371908583,4.29399259580457e-12
0.586832253095695,4.24292372355077e-12
0.584730687466193,4.25349551644202e-12
0.582636647970549,4.29368490329436e-12


==> multiterm_10_5_0.06_5.csv <==
1,1
0.990849435340905,0.990849435340905
0.9872727723818,0.9872727723818
0.983736343622307,0.983736343622307
0.980213370477514,0.0146498493945491
0.976703025942002,0.000434756064633752
0.973205253834202,0.000187563959943468
0.969720007922424,0.000186228813759516
0.966247243383453,0.000185568663421112
0.96278691552043,7.97295101519689e-05
0.959338979795136,2.71600760771999e-05
0.955903391828803,2.68618648468315e-05
0.952480107401601,2.67620439908799e-05
0.949069082452048,2.66662538399048e-05
0.945670273076468,5.19354227213399e-07
0.9422836355284,1.99992989351294e-08
0.938909126218055,1.34168901232382e-08
0.935546701711756,1.33804922905321e-08
0.932196318731355,1.33326457043508e-08
0.928857934153699,2.86917842039203e-09
0.925531505010073,6.13292884183011e-10
0.922216988485629,6.05763994243566e-10
0.918914341918861,6.03713072875708e-10
0.915623522801034,6.01538736711064e-10
0.91234448877565,3.59574071837735e-11
0.909077197637897,8.94477962930002e-12
0.905821607334106,8.7803630607011e-12
0.902577675961211,8.74310070079235e-12
0.899345361766204,8.74495789794545e-12
0.896124623145614,7.52903480328011e-12
0.892915418644958,7.03140771505433e-12
0.889717706958209,7.03007423859823e-12
0.886531446927257,7.02248947458767e-12
0.883356597541393,6.97963716758768e-12
0.880193117936778,5.49422319576281e-12
0.87704096739592,4.99651783253528e-12
0.873900105347124,4.96668165210405e-12
0.870770491364021,4.95682467723898e-12
0.867652085164989,4.93017003251442e-12
0.864544846612683,4.41054155027556e-12
0.861448735713469,3.92249531087534e-12
0.858363712616983,3.89762339083727e-12
0.855289737615533,3.89989154043042e-12
0.852226771143661,3.87368520349816e-12
0.849174773777567,3.69033983019608e-12
0.846133706234654,3.2391028111603e-12
0.843103529373017,3.22937471115605e-12
0.840084204190892,3.24311585510249e-12
0.837075691826222,3.21290246045581e-12
0.834077953556107,2.98196349648832e-12
0.831090950796318,2.72171577440151e-12
0.828114645100814,2.70639339163671e-12
0.825148998161232,2.72174779952843e-12
0.8221939718064,2.70581523189373e-12
0.819249528001844,2.61925766541897e-12
0.816315628849303,2.56807509499841e-12
0.813392236586221,2.56188364463447e-12
0.810479313585302,2.54160299667512e-12
0.807576822353987,2.52581140095246e-12
0.80468472553398,2.39837505714748e-12
0.8018029859008,2.28326529721276e-12
0.798931566363236,2.26558510003307e-12
0.796070429962938,2.27134007179462e-12
0.793219539873892,2.27135509070372e-12
0.790378859401992,2.27666493968193e-12
0.787548351984475,2.24492289155155e-12
0.784727981189626,2.2501431739141e-12
0.781917710716096,2.23800629110123e-12
0.779117504392598,2.2203901015691e-12
0.776327326177373,2.11268599178946e-12
0.7735471401577,1.98961429025769e-12
0.770776910549504,1.95662114818929e-12
0.768016601696875,1.97073084437612e-12
0.765266178071547,1.95430333718556e-12
0.762525604272502,1.89170336221863e-12
0.759794845025535,1.7549656686755e-12
0.757073865182715,1.75166115555561e-12
0.754362629722021,1.75146240106517e-12
0.751661103746844,1.72546964552788e-12
0.748969252485529,1.6680215057606e-12
0.746287041290958,1.56276316399106e-12
0.743614435640088,1.56462989932503e-12
0.740951401133554,1.55041250198136e-12
0.738297903495083,1.54203624390603e-12
0.73565390857124,1.51247236647327e-12
0.733019382330894,1.49111686410071e-12
0.730394290864718,1.48086932889217e-12
0.727778600384905,1.48134088396934e-12
0.725172277224583,1.49761687874494e-12
0.722575287837476,1.52884783189642e-12
0.719987598797491,1.51289627391187e-12
0.71740917679815,1.499501648489e-12
0.714839988652291,1.47547492942595e-12
0.712280001291631,1.48548610354457e-12
0.709729181766278,1.45476428360869e-12
0.707187497244354,1.42757910277024e-12
0.704654915011523,1.41389149036217e-12
0.702131402470681,1.41683388090112e-12
0.699616927141396,1.42966591191722e-12
0.69711145665957,1.45023756831599e-12
0.694614958777041,1.37795389980765e-12
0.692127401361091,1.37109440525964e-12
0.689648752394086,1.37010107805472e-12
0.687178979973043,1.36816357324387e-12
0.684718052309298,1.35183256649943e-12
0.682265937727895,1.32212021127263e-12
0.679822604667474,1.31986941075559e-12
0.677388021679587,1.31297289773873e-12
0.674962157428414,1.30122488191676e-12
0.672544980690461,1.28940737861003e-12
0.670136460353907,1.22567740053628e-12
0.667736565418451,1.21513203980604e-12
0.665345264994803,1.20775029891922e-12
0.662962528304201,1.20356520462959e-12
0.660588324678207,1.23402062200927e-12
0.65822262355822,1.22833314796183e-12
0.655865394494977,1.21923854490769e-12
0.653516607148361,1.19769408682544e-12
0.65117623128686,1.20722897752099e-12
0.648844236787231,1.18312350340731e-12
0.646520593634084,1.15379633480316e-12
0.644205271919582,1.17097987003666e-12
0.641898241842986,1.15988949453844e-12
0.639599473710215,1.14554413144684e-12
0.637308937933571,1.17317395156489e-12
0.635026605031336,1.13507353231654e-12
0.632752445627282,1.14192327576446e-12
0.630486430450548,1.14566553316272e-12
0.628228530334946,1.13787391072077e-12
0.625978716218762,1.26177388154943e-12
0.623736959144461,1.19732229543656e-12
0.62150323025807,1.18796811900322e-12
0.619277500809076,1.17231237421918e-12
0.617059742149841,1.15790439015684e-12
0.614849925735317,1.22148995985126e-12
0.612648023122729,1.10120596330373e-12
0.610454005971154,1.09514119727593e-12
0.608267846041163,1.08264962645251e-12
0.60608951519442,1.09589028492736e-12
0.6039189853934,1.06673038293735e-12
0.601756228700995,1.03378205248207e-12
0.59960121728006,1.03749444855418e-12
0.597453923393289,1.02824238601577e-12
0.595314319402532,1.03349184578497e-12
0.593182377768747,1.0094241760937e-12
0.591058071051518,9.85589841939401e-13
0.588941371908583,9.9747322620875e-13
0.586832253095695,9.71912228638243e-13
0.584730687466193,9.83915312586283e-13
0.582636647970549,9.90485003279763e-13


==> multiterm_10_5_0.08_5.csv <==
1,1
1.76151010727273,1.76151010727273
3.12026950283633,3.12026950283633
5.52727580723871,5.52727580723871
9.79107810510829,0.000379619175784066
17.344025337096,2.51231629022276e-05
30.7234006332061,3.07253128969632e-05
54.4237758009694,5.43529135660744e-05
96.4068856761988,9.62831018458405e-05
170.776236470121,1.04487150207408e-07
302.514936960555,6.36709062578877e-09
535.878345698643,6.2857916758983e-09
949.260900218481,1.11518264213794e-08
1681.53138471907,1.97538032893307e-08
2978.68351803434,3.39961641933961e-11
5276.4733273722,3.08681956136377e-12
9346.80391720264,4.57135607177593e-12
16557.0330875041,8.10248516148324e-12
29329.3137514274,1.43530117318594e-11
51954.2746930235,9.19784277539598e-15
92032.3837698649,8.22604008773312e-16
163027.194824857,6.8457444540686e-16
288788.197846991,6.89489131688551e-16
511562.646375098,1.14685525908972e-15
906187.79824565,6.14913056639694e-16
1605231.20972203,6.89472449615009e-16
2843524.53393676,8.15718096850793e-16
5037051.1899656,1.24065103150797e-15
8922688.86289769,1.94333280942206e-15
15805750.9327441,7.01353461062844e-16
27998484.132597,7.25147083455557e-16
49596828.2088567,1.07989761584894e-15
87856376.6784427,1.65912016599212e-15
155629769.116688,2.74105232347286e-15
275684315.140402,5.8554582852182e-16
488350281.863156,6.49780711915207e-16
865069155.908874,6.89660114480715e-16
1532393186.4026,8.53921292405521e-16
2714498444.07641,1.37133099161597e-15
4808492930.06274,6.54580283456267e-16
8517818202.81364,6.20385711767921e-16
15088558513.3296,6.94983671101246e-16
26728041452.5598,6.8452758229017e-16
47346351824.0426,1.10740961366296e-15
83869857618.4424,6.95824045379663e-16
148568004628.518,6.23706473958523e-16
263175026476.327,8.67259081666102e-16
466191187894.036,1.27186283528765e-15
825816288802.015,2.12368093601293e-15
1462860218211.04,5.83371727008212e-16
2591326965866.48,6.55857015571736e-16
4590305594774.24,6.67183931820561e-16
8131318714684.1,7.19173205039049e-16
14403908993563.2,1.18361475579446e-15
25515245629245.9,5.92436062481429e-16
45197991726529.7,6.68959194796606e-16
80064228492862.2,7.34125559545399e-16
141826670595070,1.04764405414438e-15
251233351906661,1.64686669911907e-15
445037571885651,5.88552883120387e-16
788344536610170,6.15685041893182e-16
1.39648233691781e+15,6.93068916769827e-16
2.47374444390648e+15,8.77563930237824e-16
4.3820185991499e+15,1.37182945730868e-15
7.76235679906052e+15,5.71899131425288e-16
1.37503257260502e+16,5.85305200396748e-16
2.4357480912931e+16,7.18704987637807e-16
4.31471143479756e+16,8.70870126061594e-16
7.64312813468716e+16,1.26680538950374e-15
1.35391227353278e+17,6.14063141793442e-16
2.3983353570949e+17,6.95210012914208e-16
4.24843809863893e+17,9.77513981561323e-16
7.52573080514887e+17,1.39906890412141e-15
1.33311637916323e+18,2.21357861655804e-15
2.36149727701844e+18,7.27550765938681e-16
4.18318271122427e+18,6.82487937333231e-16
7.41013668141059e+18,7.78217137015337e-16
1.31263990668762e+19,1.2886926467608e-15
2.32522502446052e+19,2.00472488885415e-15
4.11892963700983e+19,5.73494604475999e-16


==> multiterm_15_0.01_10.csv <==
0.376149031625227,0.376149031625227
0.141617451517975,0.141617451517975
0.0533178704314694,0.0533178704314694
0.0200737641291711,0.0200737641291711
0.00755761629164834,0.00755761629164834
0.00284538383753735,0.00284538383753735
0.00107126491614382,0.00107126491614382
0.000403322920943288,0.000403322920943288
0.000151847947325516,0.000151847947325516
5.71695728399563e-05,9.65797975338657e-16
2.15239001665322e-05,NaN
8.10358124722446e-06,NaN
3.05093540301016e-06,NaN
1.14865348424139e-06,NaN
4.32459115553077e-07,NaN
1.62817498380617e-07,NaN
6.12995237551979e-08,NaN
2.30787945349971e-08,NaN
8.68898675910764e-09,NaN
3.27133619341141e-09,NaN
1.23163262543027e-09,NaN
4.63700242889579e-10,NaN
1.74579586163101e-10,NaN
6.57278232865017e-11,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_15_0.01_3.csv <==
0.376426705200661,0.376426705200661
0.14182556107073,0.14182556107073
0.0534353289073421,5.73346140497003e-05
0.0201327206681354,2.90753658402035e-07
0.00758536439849677,8.08568319930916e-08
0.00285792238448126,6.70799730799718e-08
0.0010767736296672,2.10529015949737e-08
0.000405693820042986,7.93184932083017e-09
0.000152852439070222,7.19977177665919e-11
5.75899039507618e-05,NaN
2.16980314951337e-05,NaN
8.17512338909287e-06,NaN
3.08012468524705e-06,NaN
1.16049234047915e-06,NaN
4.37236349129959e-07,NaN
1.64736653774753e-07,NaN
6.20674955077995e-08,NaN
2.33850446434367e-08,NaN
8.81073588153994e-09,NaN
3.31960322097711e-09,NaN
1.25072019612657e-09,NaN
4.71231095871698e-10,NaN
1.7754477478157e-10,NaN
6.6893193802494e-11,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_15_0.01_5.csv <==
0.376331575589317,0.376331575589317
0.141757444182964,0.141757444182964
0.0533975145599195,0.0533975145599195
0.0201138965773803,0.0201138965773803
0.00757654806331289,5.85334188377421e-10
0.00285395126374041,1.964511200064e-12
0.00107503281807776,NaN
0.00040494579379386,NaN
0.000152535897652456,NaN
5.74575669859224e-05,NaN
2.16432463096485e-05,NaN
8.15262698002137e-06,NaN
3.07094997320313e-06,NaN
1.156772382737e-06,NaN
4.35735638061649e-07,NaN
1.64133885823022e-07,NaN
6.1826323354893e-08,NaN
2.3288879208835e-08,NaN
8.7725078125636e-09,NaN
3.30444813164728e-09,NaN
1.24472699967326e-09,NaN
4.68866459359612e-10,NaN
1.76613738269306e-10,NaN
6.65273558224852e-11,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_15_0.02_3.csv <==
1,1
1.49429491663614,1.49429491663614
2.23412296151164,2.23412296151164
3.34023819553774,0.00114615356441215
4.99399138982881,2.41147423534414e-05
7.46651841549756,2.66902429108805e-05
11.1631945065852,2.33863431123802e-05
16.6900963283234,3.07276860271474e-05
24.9533693320841,4.59414843366322e-05
37.3077919248861,4.63656102832175e-07
55.7788938153929,7.56493952881121e-09
83.395045237011,6.7643092806984e-09
124.68396367093,6.33143423336811e-09
186.4150412355,8.83497044378746e-09
278.709198646813,1.32091111935927e-08
416.698228294872,8.60920065544521e-11
623.005678704288,0
931.45602582963,0
1392.62025646181,0
2082.10707207608,0
3112.95907084067,0
4654.18628402559,0
6958.47567329632,0
10403.6196105962,0
15554.4556140857,0
23255.472470768,0
34769.2656854475,0
51983.5422748268,0
77720.613713442,0
116200.118954172,0
173730.841791183,0
259745.047260895,0
388344.918386212,0
580614.634337624,0
868077.159366228,0
1297862.48924472,0
1940434.69847576,0
2901144.6514953,0
4337502.46556156,0
6485001.57655207,0
9695728.30950266,0


==> multiterm_15_0.02_5.csv <==
291.478113140619,291.478113140619
438.873070750447,438.873070750447
660.801992977218,660.801992977218
994.95570981532,994.95570981532
1498.08395685085,3.34699955651992e-05
2255.63361226245,4.12494997455055e-07
3396.26024930101,8.26767414391278e-09
5113.67786783988,NaN
7699.55757701939,NaN
11593.0624521093,NaN
17455.4311301785,NaN
26282.2767667372,NaN
39572.6732208366,NaN
59583.744579733,NaN
89713.9952696834,NaN
135080.48216873,NaN
203387.850558725,NaN
306236.823342302,NaN
461094.36582942,NaN
694260.121559544,NaN
1045332.91253918,NaN
1573935.85502652,NaN
2369842.22540227,NaN
3568221.76416136,NaN
5372596.71625338,NaN
8089406.25983786,NaN
12180049.4421509,NaN
18339245.1371598,NaN
27613016.9912878,NaN
41576340.8830922,NaN
62600624.9796057,NaN
94256448.8504783,NaN
141919959.310266,NaN
213685907.927405,NaN
321742392.463161,NaN
484440776.240082,NaN
729412322.347184,NaN
1098260844.43445,NaN
1653628332.65072,NaN
2489833518.51476,NaN


==> multiterm_15_0.03_3.csv <==
455.434551782217,455.434551782217
1071.46745788683,1071.46745788683
2520.75955572975,0.195884043621192
5930.39816507888,0.00422522361892909
13951.9940768448,0.00361914552966999
32823.789111898,0.00321171807881829
77222.017564532,0.00659360801867818
181674.333100541,0.0155114529127291
427411.305071701,5.17391618439494e-05
1005537.87970696,1.14670769290906e-06
2365652.04412633,1.40114610792619e-06
5565488.58757066,1.08392823652401e-06
13093499.230069,1.94606312242273e-06
30804073.9622917,4.57821069878888e-06
72470388.2439026,2.40969217425523e-08
170495538.306104,9.90959765565521e-10
401111809.75678,NaN
943665069.038343,NaN
2220088615.84781,NaN
5223032645.72442,NaN
12287829334.1841,NaN
28908636033.4427,NaN
68011136433.1175,NaN
160004597711.671,NaN
376430576396.122,NaN
885599419469.563,NaN
2083482004234.2,NaN
4901648721233.08,NaN
11531733961482.9,NaN
27129828292747.3,NaN
63826271543581.7,NaN
150159186235767,NaN
353268030008487,NaN
831106668559922,NaN
1.95528107796275e+15,NaN
4.60004020959619e+15,NaN
1.08221626897495e+16,NaN
2.54604742452215e+16,NaN
5.98989099845614e+16,NaN
1.40919583146099e+17,NaN


==> multiterm_15_0.04_3.csv <==
1165.91245256248,1165.91245256248
7021.96913200715,7021.96913200715
42291.327550542,0.345714583733636
254708.661712722,0.0191964026184654
1534037.97181527,0.0435466098306416
9239075.27582698,0.0191669258339659
55644327.9245478,0.051062390712495
335129992.746754,0.307444225576761
2018392821.47017,0.00101588934260324
12156207053.7829,5.7856188839841e-05
73213384611.0322,0.000181527884536751
440943434287.331,5.62208554535335e-05
2655677145293.57,0.000102537899278216
15994389646448.2,0.000617324963414675
96329668919197.2,3.27709929510756e-06
580166253242606,3.42015815698188e-07
3.49417666621383e+15,1.75530478796609e-06
2.10444342573778e+16,2.12978690518344e-07
1.26744654182862e+17,1.61420240433136e-07
7.63347076355897e+17,9.69342980177486e-07
4.59742276893511e+18,1.28923462721401e-08
2.76889723836036e+19,NaN
1.66762821300758e+20,NaN
1.00436513796578e+21,NaN
6.04900614233267e+21,NaN
3.64314470174543e+22,NaN
2.19416264516101e+23,NaN
1.3214818810555e+24,NaN
7.95891027408248e+24,NaN
4.79342574869818e+25,NaN
2.88694426963264e+26,NaN
1.73872458924147e+27,NaN
1.0471844673391e+28,NaN
6.30689480911215e+28,NaN
3.7984637257158e+29,NaN
2.28770688465152e+30,NaN
1.37782092129778e+31,NaN
8.29822432192856e+31,NaN
4.99778496846937e+32,NaN
3.01002402707443e+33,NaN


==> multiterm_15_0.05_10.csv <==
1821.73820712887,1821.73820712887
17143.4793261893,17143.4793261893
161328.611566704,161328.611566704
1518181.93026019,1518181.93026019
14286841.9346891,14286841.9346891
134446240.202334,134446240.202334
1265205535.77729,1265205535.77729
11906209094.0771,11906209094.0771
112043309156.716,112043309156.716
1054382887751.61,2.21747228740114e-07
9922263831287.26,1.79410465050322e-07
93373404179207.9,1.67903257520601e-06
878689859114805,1.58005124197509e-05
8.26890564072551e+15,0.000148690634667552
7.78144868589962e+16,0.00139925232408311
7.32272761138633e+17,0.0131676555901586
6.89104841977897e+18,0.123914143830284
6.48481697583562e+19,1.16609330613664
6.10253311954449e+20,10.9735140524317
5.74278512622764e+21,6.21030738891753e-14
5.404244493225e+22,NaN
5.08566103390632e+23,NaN
4.78585826089425e+24,NaN
4.50372904144905e+25,NaN
4.23823150897109e+26,NaN
3.98838521552265e+27,NaN
3.7532675111609e+28,NaN
3.53201013671142e+29,NaN
3.32379601739968e+30,NaN
3.12785624549996e+31,NaN
2.94346724085886e+32,NaN
2.76994807880769e+33,NaN
2.60665797559605e+34,NaN
2.45299392206052e+35,NaN
2.30838845679013e+36,NaN
2.17230757056497e+37,NaN
2.04424873432942e+38,NaN
1.9237390434176e+39,NaN
1.81033347117772e+40,NaN
1.70361322554649e+41,NaN


==> multiterm_15_0.05_15.csv <==
1821.73820712887,1821.73820712887
17143.4793261893,17143.4793261893
161328.611566704,161328.611566704
1518181.93026019,1518181.93026019
14286841.9346891,14286841.9346891
134446240.202334,134446240.202334
1265205535.77729,1265205535.77729
11906209094.0771,11906209094.0771
112043309156.716,112043309156.716
1054382887751.61,1054382887751.61
9922263831287.26,9922263831287.26
93373404179207.9,93373404179207.9
878689859114805,878689859114805
8.26890564072551e+15,8.26890564072551e+15
7.78144868589962e+16,1.62643185079394e-07
7.32272761138633e+17,2.32096360148995e-07
6.89104841977897e+18,2.1818267762381e-06
6.48481697583562e+19,2.05320420537302e-05
6.10253311954449e+20,0.000193216655811003
5.74278512622764e+21,0.00181826417897887
5.404244493225e+22,0.0171107641336213
5.08566103390632e+23,0.161020743091496
4.78585826089425e+24,1.51528473557711
4.50372904144905e+25,14.259577901515
4.23823150897109e+26,134.189672181931
3.98838521552265e+27,1262.79110396254
3.7532675111609e+28,11883.4880979884
3.53201013671142e+29,111829.493359513
3.32379601739968e+30,1052370.77547647
3.12785624549996e+31,4.37009843513646e-14
2.94346724085886e+32,NaN
2.76994807880769e+33,NaN
2.60665797559605e+34,NaN
2.45299392206052e+35,NaN
2.30838845679013e+36,NaN
2.17230757056497e+37,NaN
2.04424873432942e+38,NaN
1.9237390434176e+39,NaN
1.81033347117772e+40,NaN
1.70361322554649e+41,NaN


==> multiterm_15_0.05_3.csv <==
1821.73820712887,1821.73820712887
17143.4793261893,17143.4793261893
161328.611566704,0.504051538564194
1518181.93026019,0.043768407122521
14286841.9346891,0.155898111747286
134446240.202334,0.0434772811981706
1265205535.77729,0.118078446815514
11906209094.0771,1.11048281013788
112043309156.716,0.00359519767188485
1054382887751.61,0.000319004036954805
9922263831287.26,0.00155036132720547
93373404179207.9,0.000299267008419066
878689859114805,0.000530945699388778
8.26890564072551e+15,0.00499142813912324
7.78144868589962e+16,2.62363157364132e-05
7.32272761138633e+17,4.26445108731601e-06
6.89104841977897e+18,3.41536036936881e-05
6.48481697583562e+19,2.49844803016068e-06
6.10253311954449e+20,1.84514884074605e-06
5.74278512622764e+21,1.72438786371338e-05
5.404244493225e+22,2.21605710721694e-07
5.08566103390632e+23,3.80143040573256e-08
4.78585826089425e+24,3.1622811057153e-07
4.50372904144905e+25,1.97735117062171e-08
4.23823150897109e+26,1.08013344605457e-08
3.98838521552265e+27,NaN
3.7532675111609e+28,NaN
3.53201013671142e+29,NaN
3.32379601739968e+30,NaN
3.12785624549996e+31,NaN
2.94346724085886e+32,NaN
2.76994807880769e+33,NaN
2.60665797559605e+34,NaN
2.45299392206052e+35,NaN
2.30838845679013e+36,NaN
2.17230757056497e+37,NaN
2.04424873432942e+38,NaN
1.9237390434176e+39,NaN
1.81033347117772e+40,NaN
1.70361322554649e+41,NaN


==> multiterm_15_0.05_5.csv <==
1821.73820712887,1821.73820712887
17143.4793261893,17143.4793261893
161328.611566704,161328.611566704
1518181.93026019,1518181.93026019
14286841.9346891,0.00308374625370136
134446240.202334,0.000238353717576453
1265205535.77729,0.00030345741473878
11906209094.0771,0.00285018701681776
112043309156.716,0.0268216583037429
1054382887751.61,1.76053322362383e-06
9922263831287.26,1.75326043904196e-07
93373404179207.9,1.01192434421477e-06
878689859114805,9.52168854888251e-06
8.26890564072551e+15,8.96038273422875e-05
7.78144868589962e+16,1.00756753176958e-09
7.32272761138633e+17,NaN
6.89104841977897e+18,NaN
6.48481697583562e+19,NaN
6.10253311954449e+20,NaN
5.74278512622764e+21,NaN
5.404244493225e+22,NaN
5.08566103390632e+23,NaN
4.78585826089425e+24,NaN
4.50372904144905e+25,NaN
4.23823150897109e+26,NaN
3.98838521552265e+27,NaN
3.7532675111609e+28,NaN
3.53201013671142e+29,NaN
3.32379601739968e+30,NaN
3.12785624549996e+31,NaN
2.94346724085886e+32,NaN
2.76994807880769e+33,NaN
2.60665797559605e+34,NaN
2.45299392206052e+35,NaN
2.30838845679013e+36,NaN
2.17230757056497e+37,NaN
2.04424873432942e+38,NaN
1.9237390434176e+39,NaN
1.81033347117772e+40,NaN
1.70361322554649e+41,NaN


==> multiterm_20_0.01_10.csv <==
1,1
0.498315689277466,0.498315689277466
0.248466756629719,0.248466756629719
0.123888728882055,0.123888728882055
0.0617725174277687,0.0617725174277687
0.0308005735787318,0.0308005735787318
0.0153575630762971,0.0153575630762971
0.00765747894400633,0.00765747894400633
0.00381811772392424,0.00381811772392424
0.00190376272143179,0.00190376272143179
0.000949240636768004,2.51678093132816e-15
0.000473303619378018,0
0.00023599528658977,0
0.000117670292413537,0
5.86719248371618e-05,0
2.92545781389588e-05,0
1.45867098186865e-05,0
7.27312157204995e-06,0
3.62647218289626e-06,0
1.80820578416178e-06,0
9.01594715562115e-07,0
4.49546749043955e-07,0
2.24149804774053e-07,0
1.11763982798522e-07,0
5.57269623111052e-08,0
2.77861821591778e-08,0
1.38545486139986e-08,0
6.90805660992516e-09,0
3.44444624179019e-09,0
1.71744555273401e-09,0
8.56340727191557e-10,0
4.26982177328786e-10,0
2.12898818613759e-10,0
1.0615441305315e-10,0
5.29296606234887e-11,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_20_0.01_3.csv <==
1,1
0.497816377341913,0.497816377341913
0.247976811553811,0.247976811553811
0.123524545748698,9.7139126098421e-05
0.0615312106450102,3.48613597426039e-07
0.0306505064285046,5.51063156068273e-08
0.0152679190686494,5.4376764922534e-08
0.00760539970948173,2.66663140412622e-08
0.00378847336568343,1.32832238879967e-08
0.0018871500500628,3.33691466148776e-11
0.000940044964736944,0
0.00046826405547257,0
0.000233256103561918,0
0.000116191728177686,0
5.78785184644268e-05,0
2.8830992981693e-05,0
1.43615658861376e-05,0
7.15391852213725e-06,0
3.56357730244615e-06,0
1.7751227038147e-06,0
8.8424084749068e-07,0
4.40466382754026e-07,0
2.19409264758043e-07,0
1.09294210236559e-07,0
5.44426619199097e-08,0
2.71194915729111e-08,0
1.35090166207958e-08,0
6.72923879428598e-09,0
3.3520319278819e-09,0
1.66974565474948e-09,0
8.31749421547633e-10,0
4.14318788259097e-10,0
2.06384477704645e-10,0
1.02806146943957e-10,0
5.1210572194575e-11,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_20_0.01_5.csv <==
1,1
0.498177378073,0.498177378073
0.248315280433107,0.248315280433107
0.123772209501094,0.123772209501094
0.0616939876757996,0.0616939876757996
0.0307512335014807,1.19646640258907e-09
0.0153278852200677,4.59653890648558e-12
0.00764015093275058,0
0.00380821655676203,0
0.00189819723076789,0
0.000946152266602808,0
0.000471607532182284,0
0.000235071745068756,0
0.00011717099825362,0
5.84036283378183e-05,0
2.91111610709167e-05,0
1.45103946968733e-05,0
7.23267456568259e-06,0
3.60511085095277e-06,0
1.79695963493088e-06,0
8.95690608111954e-07,0
4.464550286521e-07,0
2.22534534524435e-07,0
1.10921852867501e-07,0
5.52887554616885e-08,0
2.75585593344892e-08,0
1.37365039276317e-08,0
6.84693015719081e-09,0
3.41283726176173e-09,0
1.70112121218332e-09,0
8.47919981996373e-10,0
4.22643918593275e-10,0
2.10665855512448e-10,0
1.05005963367907e-10,0
5.23401375025271e-11,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_20_0.02_3.csv <==
1,1
1.99355508916592,1.99355508916592
3.97650031163955,3.97650031163955
7.93186479439851,0.000792427356666938
15.8215702861871,1.35496083475797e-05
31.5590460470669,1.40213556018312e-05
62.9503500212477,1.20116754207663e-05
125.566107476367,2.06007635552383e-05
250.464808240858,4.10892571730368e-05
499.59835044609,1.88173144824347e-07
996.541244742172,4.5825338237005e-09
1987.78569141701,7.32868214901235e-09
3965.005940145,4.40298469851263e-09
7908.93715216255,5.28353235204697e-09
15775.8368640854,1.05397046815631e-08
31467.8222843363,1.11944185644726e-10
62768.3873666869,6.33765444508782e-12
125203.149331869,0
249740.82114045,0
498154.224368465,0
993660.668379828,0
1982039.8494799,0
3953544.7964663,0
7886075.78286952,0
15730235.6378375,0
31376862.2106565,0
62586950.688672,0
124841240.3448,0
249018926.77844,0
496714272.64435,0
990788418.537056,0
1976310616.32496,0
3942116782.07326,0
7863280496.05962,0
15684766225.3154,0
31286165063.8144,0
62406038466.8285,0
124480377482.495,0
248299119105.612,0
495278483207.467,0
987924471145.435,0


==> multiterm_5_0.01_3.csv <==
1,1
0.124571870427635,0.124571870427635
0.0155228084549257,0.0155228084549257
0.00193427953954183,7.99941385071114e-06
0.000241028393706765,1.58586871692239e-08
3.003427648561e-05,8.33266405808119e-11
3.74253734245677e-06,0
4.66353360299129e-07,0
5.81117666671463e-08,0
7.24124171100055e-09,0
9.02323039283838e-10,0
1.12437265163555e-10,0
1.40107009761022e-11,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_5_0.01_5.csv <==
24.3351355778363,24.3351355778363
3.05472982779122,3.05472982779122
0.383452231025351,0.383452231025351
0.0481337545757461,0.0481337545757461
0.00604210417515414,4.93615665188056e-09
0.000758449516036745,NaN
9.52061817738772e-05,NaN
1.19509826863095e-05,NaN
1.50017555224278e-06,NaN
1.88313107483303e-07,NaN
2.36384391504429e-08,NaN
2.96726824445176e-09,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_5_0.02_3.csv <==
1,1
0.498093517629873,0.498093517629873
0.248241755359732,0.248241755359732
0.123719915105763,0.000237890088034503
0.0616601229756154,1.89365084142228e-06
0.03073046697902,1.3600721142553e-07
0.0153155971020692,1.35623883853721e-07
0.0076330605308751,6.6999926417416e-08
0.00380420121264004,3.33913868006629e-08
0.00189595599402333,1.42373239146497e-10
0.000944915615748385,1.15431411397898e-12
0.000470931563654267,0
0.000234705124933378,0
0.000116973462646141,0
5.82977937417746e-05,0
2.90547332552806e-05,0
1.44804369147572e-05,0
7.21682940248901e-06,0
3.5967579520206e-06,0
1.79256943001405e-06,0
8.9338932546232e-07,0
4.45251644629382e-07,0
2.21906643921535e-07,0
1.10594894609165e-07,0
5.51188126510166e-08,0
2.7470377391704e-08,0
1.36908182090093e-08,0
6.8232953204744e-09,0
3.40062657257672e-09,0
1.69482060717228e-09,0
8.44672709899079e-10,0
4.20971976745526e-10,0
2.09806014186242e-10,0
1.04564061641171e-10,0
5.21131035277956e-11,0
0,0
0,0
0,0
0,0
0,0
0,0


==> multiterm_5_0.02_5.csv <==
97.3405423113454,97.3405423113454
48.8756772446594,48.8756772446594
24.5409427856214,24.5409427856214
12.322241171393,12.322241171393
6.18711467534554,2.22170495848492e-06
3.10660921770867,1.70130902167457e-08
1.55985808215398,NaN
0.783219602449945,NaN
0.393262023436613,NaN
0.197460608230062,NaN
0.0991468524264028,NaN
0.0497825790884303,NaN
0.0249963071952989,NaN
0.0125508839606114,NaN
0.00630191839793716,NaN
0.00316425326040672,NaN
0.00158880170513643,NaN
0.000797752471237862,NaN
0.000400559115305473,NaN
0.000201124547569353,NaN
0.000100986551236835,NaN
5.07063093961083e-05,NaN
2.54601209654402e-05,NaN
1.27837693124236e-05,NaN
6.41885236164706e-06,NaN
3.22296690874876e-06,NaN
1.61828237040185e-06,NaN
8.12554999039017e-07,NaN
4.07991613512349e-07,NaN
2.04856492570879e-07,NaN
1.02860428765798e-07,NaN
5.16471793203308e-08,NaN
2.59325443770626e-08,NaN
1.3020996537154e-08,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> multiterm_5_0.03_5.csv <==
152.094597361477,152.094597361477
119.325383898094,119.325383898094
93.6162673401696,93.6162673401696
73.446280785757,73.446280785757
57.6219956888402,3.06248345845052e-05
45.2071139837596,3.66550474614425e-07
35.4670665309184,3.20782403298997e-08
27.8255499512859,2.49578873137771e-08
21.8304276565008,1.95805852289455e-08
17.1269776338665,1.69870251625208e-10
13.4369040994768,NaN
10.5418711718009,NaN
8.27058427894664,NaN
6.48865492666372,NaN
5.09064914125736,NaN
3.99384910621361,NaN
3.13335887832635,NaN
2.45826459620418,NaN
1.92862198669648,NaN
1.51309292470491,NaN
1.18709120531901,NaN
0.93132781651224,NaN
0.730669638459992,NaN
0.573244040499753,NaN
0.449736396138022,NaN
0.352838951164539,NaN
0.276818435260974,NaN
0.217176833361066,NaN
0.170385245131054,NaN
0.133675085454996,NaN
0.104874271581674,NaN
0.0822787043849319,NaN
0.0645514394825732,NaN
0.0506435823267341,NaN
0.0397322267551825,NaN
0.0311717649185237,NaN
0.0244556876745478,NaN
0.0191866152332774,NaN
0.0150527848165894,NaN
0.0118096041423595,NaN


==> multiterm_5_0.04_3.csv <==
1,1
1.99546646415381,1.99546646415381
3.98407547985959,3.98407547985959
7.95448436307411,0.00169668771663658
15.8816824656901,5.06641331213274e-05
31.7088859916209,1.80199982068713e-05
63.3090009829099,1.77762111631769e-05
126.400833082369,3.47121815800968e-05
252.368073352317,6.9306125682957e-05
503.870448433338,2.15334589032752e-07
1006.0124699291,6.45576248986595e-09
2008.57401500645,2.44438840957432e-09
4010.25801801785,2.41538484132122e-09
8006.75964685565,4.7106138339728e-09
15986.0537038968,9.40467738672941e-09
31917.2704433848,2.78452985712254e-11
63725.0550652062,0
127231.514056529,0
254026.585815465,0
507181.784163875,0
1012623.78251431,0
2021773.96138949,0
4036612.63100423,0
8059378.46859225,0
16091110.8490113,0
32127024.3560602,0
64143843.3716527,0
128067654.09978,0
255695997.690546,0
510514881.330024,0
1019278543.32248,0
2035060655.178,0
4063140441.23192,0
8112343090.69292,0
16196858408.6549,0
32338156729.4645,0
64565383871.0229,0
128909289088.029,0
257376380606.314,0
513869882943.583,0
1025977037886.64,0


==> multiterm_5_0.05_5.csv <==
608.378389445909,608.378389445909
1909.20614236951,1909.20614236951
5991.44110977085,5991.44110977085
18802.2478811538,18802.2478811538
59004.9235853724,0.00079457098244331
185168.33887748,3.81514809072174e-05
581092.418042566,1.30009736820213e-05
1823575.24160748,4.04399615870631e-05
5722715.62758574,0.000126908185773351
17958937.6994093,1.13667195199187e-07
56358460.6120521,6.22298195351571e-09
176863249.693477,NaN
555029515.576368,NaN
1741785044.0656,NaN
5466042894.27772,NaN
17153451296.3464,NaN
53830695636.1729,NaN
168930656729.791,NaN
530135574989.334,NaN
1663663264618.74,NaN
5220882333915.4,NaN
16384092216423.6,NaN
51416304867181,NaN
161353852949197,NaN
506358166515564,NaN
1.58904536898622e+15,NaN
4.98671760756311e+15,NaN
1.56492400927765e+16,NaN
4.91102032948362e+16,NaN
1.54116880651183e+17,NaN
4.83647211946044e+17,NaN
1.51777420250678e+18,NaN
4.76305553489282e+18,NaN
1.49473472345251e+19,NaN
4.69075339795489e+19,NaN
1.47204497863025e+20,NaN
4.61954879157639e+20,NaN
1.44969965915119e+21,NaN
4.54942505548447e+21,NaN
1.42769353671424e+22,NaN

